A quasi-optimal space-time FEM with local mesh refinements for parabolic problems

We present a space-time finite element method for the heat equation that computes quasi-optimal approximations with respect to natural norms while incorporating local mesh refinements in space-time. The discretized problem is solved with a conjugate gradient method with a (nearly) optimal preconditioner.

==> experiments/ST_CG_adapt_px1Lshape.txt <==
level	ndof	iter	convRateDres	convRateDresRed	convRateerror	convRateerrorRed
0	25	0.70598408705371	-0.00000000000000	0.64205916910688	-0.00000000000000
1	168	0.25020027163237	-0.00000000000000	0.23224492229137	-0.00000000000000
2	497	0.12394819596133	-0.00000000000000	0.11747477843256	-0.00000000000000
3	2184	0.07757237356476	-0.00000000000000	0.07468173246995	-0.00000000000000
4	8198	0.06119109298408	0.05813927056828	0.05782300305257	0.05340024418988
5	42864	0.01973481377614	0.01010200369080	0.01333969992297	0.00501385911452
6	129328	0.02588352330313	0.02338608890916	0.02314974264670	0.02138455180508
7	760235	0.01947984360112	0.00538974122031	0.01471514876327	0.00713053437798


==> experiments/ST_CG_adapt_px1level0Lshape.txt <==
ndof	iter	res	dres	error
25	1	0.40388415245159	0.35878625551645	0.32694766480311
25	2	0.29776371981821	0.35347006599031	0.18009887633089
25	3	0.25140767396372	0.10793990142006	0.08353553928059
25	4	0.23965342516045	0.02067608367905	0.03472941658515
25	5	0.23860160729831	0.03408724094084	0.02651594202875
25	6	0.23755429571178	0.00945872119713	0.01429725818550
25	7	0.23744455756021	0.00689482907087	0.01234042524837
25	8	0.23724339904068	0.00580181738856	0.00753648251783
25	9	0.23715411870707	0.00344851673563	0.00380055260373
25	10	0.23712505177949	0.00051915737877	0.00081139496700
25	11	0.23712396890817	0.00025009918479	0.00038054057305
25	12	0.23712375801884	0.00016269382927	0.00021165383140


==> experiments/ST_CG_adapt_px1level1Lshape.txt <==
ndof	iter	res	dres	error
168	1	0.51218224533337	1.20095291998795	0.46007201164571
168	2	0.41623348831366	0.75619187156469	0.35012458128905
168	3	0.31748140795324	0.46701780494471	0.22389890461944
168	4	0.27884426685487	0.25833434906050	0.16459206600983
168	5	0.25765921313952	0.18707128256547	0.12539803359512
168	6	0.24350930681636	0.19357113700941	0.09291493322156
168	7	0.23558657924077	0.09030760078459	0.06955168348469
168	8	0.23215981108625	0.07919100280830	0.05687336014242
168	9	0.23017319145898	0.06595682343809	0.04812586206591
168	10	0.22883625058384	0.04697710269072	0.04126051540382
168	11	0.22810975424307	0.02855997529957	0.03701973678372
168	12	0.22764524793757	0.02979152825661	0.03404055426043
168	13	0.22700772878390	0.03696016009436	0.02947728117608
168	14	0.22627884890248	0.03188333862618	0.02320598895912
168	15	0.22580102839398	0.02286475630870	0.01795843106033
168	16	0.22551320875869	0.01662892053037	0.01387832955531
168	17	0.22533387077867	0.01222931853430	0.01057137912031
168	18	0.22523995187058	0.01148133534411	0.00833286544324
168	19	0.22516702050144	0.00711274379460	0.00604878934693
168	20	0.22512851515018	0.00530704389712	0.00438737546868
168	21	0.22510800589911	0.00388597355702	0.00316465721655
168	22	0.22509851127896	0.00281231242867	0.00239593021224
168	23	0.22509262965281	0.00198034646759	0.00175865310226
168	24	0.22509024118279	0.00185030204332	0.00141993479537
168	25	0.22508954932097	0.00176745618346	0.00130660275702
168	26	0.22508838585114	0.00127222242631	0.00108718273629
168	27	0.22508752660108	0.00091544981621	0.00089184293699
168	28	0.22508696458478	0.00061467284788	0.00073644761120
168	29	0.22508657115672	0.00058082828785	0.00060435565313
168	30	0.22508625744939	0.00055215995538	0.00047331078717
168	31	0.22508603909081	0.00043362201154	0.00035457598933
168	32	0.22508591078420	0.00025391275393	0.00026069923838
168	33	0.22508585286583	0.00020554710262	0.00020467261118


==> experiments/ST_CG_adapt_px1level2Lshape.txt <==
ndof	iter	res	dres	error
497	1	0.51725695226998	1.34100085331140	0.49112879895348
497	2	0.40466476835800	0.81907136746904	0.37068358029396
497	3	0.29666859586844	0.50844600437398	0.24832438549856
497	4	0.25046419907890	0.28120712173269	0.19074867876717
497	5	0.22513842578801	0.25241949964642	0.15601299068699
497	6	0.20879198073943	0.21999837516957	0.13132720248556
497	7	0.18389269080327	0.12831553082049	0.08642491538129
497	8	0.17630351801542	0.10508908837735	0.06881622545491
497	9	0.17228565922298	0.08314119918887	0.05775024732085
497	10	0.16976358606230	0.06061373617673	0.04972342333364
497	11	0.16805406830951	0.04347979335306	0.04353060150218
497	12	0.16703457351211	0.03842446376817	0.03941181966964
497	13	0.16610108591853	0.03420189951965	0.03524647592091
497	14	0.16535408197562	0.03203263626928	0.03153911651130
497	15	0.16484073354963	0.02821636357771	0.02872647646347
497	16	0.16434765755080	0.02342502015340	0.02574675916567
497	17	0.16388549989546	0.02231729676891	0.02260974715206
497	18	0.16352079530204	0.01779430867122	0.01979376987078
497	19	0.16328269967657	0.01528924327674	0.01771957867358
497	20	0.16305776942412	0.01358097491557	0.01551061675903
497	21	0.16286722902172	0.01125067528962	0.01335954979821
497	22	0.16277007812939	0.00892207022400	0.01211781683194
497	23	0.16269284152161	0.00782637508314	0.01103194926761
497	24	0.16262517411380	0.00692422553852	0.00998451023035
497	25	0.16257220977801	0.00615497775242	0.00908111189316
497	26	0.16254685649190	0.00820924334761	0.00861532149897
497	27	0.16253222442568	0.00512413104787	0.00833469679243
497	28	0.16250292539306	0.00493537479287	0.00774234858068
497	29	0.16247619917939	0.00382906301020	0.00715950404570
497	30	0.16245958974688	0.00366245974696	0.00677211190742
497	31	0.16244154536448	0.00380348505639	0.00632446512432
497	32	0.16242029058142	0.00363043768398	0.00575273772858
497	33	0.16240503675878	0.00315413423506	0.00530463602358
497	34	0.16239648234076	0.00483665789313	0.00503593840938
497	35	0.16238873559412	0.00373416112380	0.00477960737025
497	36	0.16237476792511	0.00309221855201	0.00427883830463
497	37	0.16236804674204	0.00420179409048	0.00401569453364
497	38	0.16236185195039	0.00284553343393	0.00375688265371
497	39	0.16235301835286	0.00240109708019	0.00335347090373
497	40	0.16234521461966	0.00220977663687	0.00295159426171
497	41	0.16233849881832	0.00203401541934	0.00255565986987
497	42	0.16233280485377	0.00190755481503	0.00216396175484
497	43	0.16232876702962	0.00195476178984	0.00183624730526
497	44	0.16232712593900	0.00174734135851	0.00168493748224
497	45	0.16232492153270	0.00138786363746	0.00145717183643
497	46	0.16232326827236	0.00214188735079	0.00125961068058
497	47	0.16232223536552	0.00126896287641	0.00111861239137
497	48	0.16232137914701	0.00134827020919	0.00098657309172
497	49	0.16232059234511	0.00080153370001	0.00084728868928
497	50	0.16231987364429	0.00061100642010	0.00069611685661
497	51	0.16231937320206	0.00062708201525	0.00056755219736
497	52	0.16231914303532	0.00065242136964	0.00049738767938
497	53	0.16231889672389	0.00041023158439	0.00040918510015
497	54	0.16231869958296	0.00032639469689	0.00032161014912
497	55	0.16231857725550	0.00024574607586	0.00025243025539
497	56	0.16231850585674	0.00020524028965	0.00020135131121
497	57	0.16231847389953	0.00021380742228	0.00017368897031
497	58	0.16231844491431	0.00014958545617	0.00014407701347


==> experiments/ST_CG_adapt_px1level3Lshape.txt <==
ndof	iter	res	dres	error
2184	1	0.54679870434513	1.56765793981178	0.52917192959329
2184	2	0.44371603688795	1.17101999801167	0.42180317329025
2184	3	0.34288343661524	0.71731948928848	0.31401120380973
2184	4	0.29257671725620	0.53794025691032	0.25813798725347
2184	5	0.25429528969988	0.41781478276732	0.21377583437287
2184	6	0.21815481728983	0.37009495150520	0.16919086686736
2184	7	0.19666812148244	0.28699460545568	0.14040083944458
2184	8	0.18256107959150	0.21906478575558	0.11984395829106
2184	9	0.17004020100553	0.17031570249380	0.09973816762353
2184	10	0.16216929495681	0.15286587688331	0.08563243470995
2184	11	0.15602586006265	0.12333279453857	0.07333553459923
2184	12	0.15134967523536	0.11174632640352	0.06277545304770
2184	13	0.14817483930715	0.09397188365711	0.05467918340393
2184	14	0.14499872467398	0.07761140872191	0.04537252320912
2184	15	0.14327578041780	0.07090645182070	0.03952187872917
2184	16	0.14206726472131	0.05411669814635	0.03488751391699
2184	17	0.14125429158199	0.04296464587767	0.03141353380117
2184	18	0.14067059402861	0.03558149804221	0.02867483259441
2184	19	0.14028282288786	0.02968541438677	0.02670773808882
2184	20	0.14001382042018	0.02463930415957	0.02525673745929
2184	21	0.13978636755347	0.02299432051393	0.02396372045366
2184	22	0.13957636635251	0.02100514346579	0.02270671324538
2184	23	0.13939644914011	0.01882644493749	0.02157318731207
2184	24	0.13924494230849	0.01946953417926	0.02057147576630
2184	25	0.13910763961236	0.01724519401859	0.01962060707103
2184	26	0.13895027044323	0.01639026268663	0.01847185563038
2184	27	0.13883348700075	0.01681941152028	0.01757184764342
2184	28	0.13871028186140	0.01517897853750	0.01657028746883
2184	29	0.13862243964026	0.01503657785198	0.01581811958152
2184	30	0.13852430954666	0.01352227324208	0.01493375304836
2184	31	0.13844830182350	0.01274290000777	0.01421140558265
2184	32	0.13837795289710	0.01162100028702	0.01350890771207
2184	33	0.13830931274588	0.01117303845017	0.01278662368876
2184	34	0.13824708839518	0.01135830304001	0.01209505752373
2184	35	0.13819910334274	0.01106682276570	0.01153360182924
2184	36	0.13817213162215	0.01120996946124	0.01120579965359
2184	37	0.13813997215324	0.00924857311813	0.01080206940867
2184	38	0.13810509727331	0.00852052188861	0.01034648889447
2184	39	0.13806558841072	0.00819660821288	0.00980505707792
2184	40	0.13802963373382	0.00857259280401	0.00928503941423
2184	41	0.13799023397246	0.00824108276315	0.00867968875984
2184	42	0.13795156807470	0.00841021530809	0.00804160264571
2184	43	0.13791802925665	0.00803982602704	0.00744413122282
2184	44	0.13788709850541	0.00731036399554	0.00684720343965
2184	45	0.13786230674250	0.00684114565262	0.00632834099018
2184	46	0.13783770431167	0.00617498100676	0.00576758192964
2184	47	0.13782396710959	0.00715204865098	0.00542938133143
2184	48	0.13781257996493	0.00551830328233	0.00513219946106
2184	49	0.13779917738875	0.00485410266822	0.00475873525493
2184	50	0.13778850180554	0.00433688485918	0.00443886284791
2184	51	0.13777942863332	0.00378707740553	0.00414767735481
2184	52	0.13777158559033	0.00337502294078	0.00387841066824
2184	53	0.13776539924061	0.00342376467502	0.00365205432476
2184	54	0.13776045438719	0.00355827739643	0.00346050090931
2184	55	0.13775732068889	0.00343483376156	0.00333341810225
2184	56	0.13775307005347	0.00263966641206	0.00315286884648
2184	57	0.13774962161795	0.00275559644915	0.00299842127637
2184	58	0.13774620233342	0.00254458875164	0.00283699273362
2184	59	0.13774270352868	0.00240871151920	0.00266170176114
2184	60	0.13773989457416	0.00237158979331	0.00251213229352
2184	61	0.13773681921464	0.00238707953206	0.00233745720176
2184	62	0.13773446713558	0.00265989630982	0.00219444063591
2184	63	0.13773309605501	0.00234122974314	0.00210666456343
2184	64	0.13773133367854	0.00227720053219	0.00198814425403
2184	65	0.13773004342803	0.00207205458277	0.00189657486478
2184	66	0.13772831923551	0.00176561788918	0.00176697685418
2184	67	0.13772662946524	0.00176341773615	0.00162997606123
2184	68	0.13772555082766	0.00193588989134	0.00153605293846
2184	69	0.13772439779941	0.00160967590679	0.00142902026822
2184	70	0.13772322329470	0.00144572144789	0.00131090915896
2184	71	0.13772210589441	0.00141336685491	0.00118774460936
2184	72	0.13772120693752	0.00123801302897	0.00107847144950
2184	73	0.13772063506338	0.00138389970798	0.00100289249044
2184	74	0.13772003749841	0.00110171327097	0.00091758266556
2184	75	0.13771943056563	0.00100083727977	0.00082288942695
2184	76	0.13771896934655	0.00083130141845	0.00074323754168
2184	77	0.13771855439663	0.00075518938759	0.00066281455862
2184	78	0.13771825778001	0.00071045752405	0.00059880820001
2184	79	0.13771797636051	0.00061676354776	0.00053076009457
2184	80	0.13771780058744	0.00056483694005	0.00048363711762
2184	81	0.13771765330773	0.00050243615802	0.00043970488491
2184	82	0.13771752669594	0.00046176621868	0.00039859178733
2184	83	0.13771742100298	0.00045561303874	0.00036030292876
2184	84	0.13771736021128	0.00047419952670	0.00033625215582
2184	85	0.13771729170895	0.00042725422078	0.00030702007800
2184	86	0.13771723875122	0.00039327869797	0.00028239819724
2184	87	0.13771718491303	0.00032818091414	0.00025482448904
2184	88	0.13771713449703	0.00027677773202	0.00022597133563
2184	89	0.13771709312251	0.00024903784751	0.00019913665146
2184	90	0.13771706576162	0.00022119289242	0.00017916815309
2184	91	0.13771704687160	0.00024417184921	0.00016403032622
2184	92	0.13771703707096	0.00019666423155	0.00015555903310
2184	93	0.13771701942579	0.00015557612585	0.00013884403020
2184	94	0.13771700535708	0.00017465077286	0.00012396823384
2184	95	0.13771699718610	0.00013895022514	0.00011441491668
2184	96	0.13771698785612	0.00012535651494	0.00010229311270


==> experiments/ST_CG_adapt_px1level4Lshape.txt <==
ndof	iter	res	dres	error
8198	1	0.55753008368164	1.73785565724084	0.54842150052905
8198	2	0.46583742447819	1.28849643563233	0.45489648091312
8198	3	0.36506482639603	0.85347395654212	0.35099661514202
8198	4	0.30588189147742	0.63323809387906	0.28894649623734
8198	5	0.26987231643271	0.52673451293742	0.25051420713381
8198	6	0.23598420818298	0.46136721822233	0.21357634911588
8198	7	0.20839981737298	0.38474321922275	0.18263849065851
8198	8	0.18836576434172	0.31955748308254	0.15939876823740
8198	9	0.16903849001694	0.28088780138293	0.13601590572663
8198	10	0.15586659676191	0.23498797943168	0.11925066388863
8198	11	0.14601083349285	0.19445288263121	0.10604468251802
8198	12	0.13654159873967	0.16311316214325	0.09257389528579
8198	13	0.12919488409119	0.15260957907154	0.08134886051260
8198	14	0.12431283290032	0.12264491540395	0.07334852680109
8198	15	0.12028062556521	0.10865413016725	0.06628583858136
8198	16	0.11653994636278	0.09666499597395	0.05922881975912
8198	17	0.11371680131473	0.08200230951346	0.05346101619354
8198	18	0.11176926766844	0.07441004193510	0.04918309831718
8198	19	0.11000015478726	0.06384409167700	0.04501868295413
8198	20	0.10864652137646	0.06101793734892	0.04160220812844
8198	21	0.10765241806911	0.04870668745004	0.03893253367812
8198	22	0.10686276250181	0.04445592489475	0.03669287868485
8198	23	0.10611027529379	0.04106136859617	0.03444014519101
8198	24	0.10545994190880	0.04012329245766	0.03238119884292
8198	25	0.10485769057321	0.03640747996141	0.03036265503003
8198	26	0.10437653605790	0.03372635749324	0.02865713006795
8198	27	0.10397452566649	0.02817644678313	0.02715650116947
8198	28	0.10364412447443	0.02736054549447	0.02586288701731
8198	29	0.10335124589886	0.02424616635371	0.02466311066873
8198	30	0.10311644599072	0.02344114567849	0.02365997232158
8198	31	0.10292808319241	0.02150413452077	0.02282517677630
8198	32	0.10271786494202	0.02152411766889	0.02185775899612
8198	33	0.10255485063354	0.01924131505112	0.02107845032789
8198	34	0.10240227591448	0.01900934019304	0.02032322104104
8198	35	0.10225640911374	0.01735284711729	0.01957503762093
8198	36	0.10214025924116	0.01592782304746	0.01895898539373
8198	37	0.10202614768703	0.01487978356840	0.01833436709785
8198	38	0.10192158824686	0.01522200100510	0.01774327947811
8198	39	0.10181498353154	0.01510315915700	0.01712046903081
8198	40	0.10172537586264	0.01629355448011	0.01657935358556
8198	41	0.10165370214253	0.01740865120170	0.01613378070624
8198	42	0.10157370287494	0.01519461163198	0.01562186286459
8198	43	0.10147583198238	0.01442253405983	0.01497250461245
8198	44	0.10138551645911	0.01391427380215	0.01434773960023
8198	45	0.10129300572030	0.01343404597361	0.01367885471204
8198	46	0.10120426567489	0.01343806862044	0.01300559824764
8198	47	0.10110849883672	0.01303510159751	0.01223829877841
8198	48	0.10102398368293	0.01275124365590	0.01151934251829
8198	49	0.10094138308507	0.01200039248443	0.01077109721887
8198	50	0.10087449294884	0.01183860212283	0.01012517649272
8198	51	0.10080899481290	0.01314654351842	0.00945054831769
8198	52	0.10076788973937	0.01236062640053	0.00900160855854
8198	53	0.10071750354891	0.00993608887436	0.00841894359044
8198	54	0.10066762692905	0.00912438297042	0.00779975939198
8198	55	0.10062771352546	0.00841077857966	0.00726663789282
8198	56	0.10059241299400	0.00767397643435	0.00676036529345
8198	57	0.10056181957056	0.00739584602268	0.00628889760316
8198	58	0.10053773856247	0.00759221816029	0.00589139017340
8198	59	0.10052113373258	0.00757336526836	0.00560095438992
8198	60	0.10050363999690	0.00636289530078	0.00527778971976
8198	61	0.10048518904214	0.00578738277893	0.00491402540324
8198	62	0.10046997571609	0.00536196826845	0.00459247702438
8198	63	0.10045644202623	0.00493049274562	0.00428626766778
8198	64	0.10044474587667	0.00468385902983	0.00400284893536
8198	65	0.10043431319621	0.00404489593891	0.00373194792776
8198	66	0.10042541498052	0.00389491328793	0.00348429773884
8198	67	0.10041970181935	0.00425033775708	0.00331554953081
8198	68	0.10041468248882	0.00369660431831	0.00315988645536
8198	69	0.10040900163575	0.00324845831553	0.00297392782271
8198	70	0.10040423729459	0.00297889312189	0.00280848377628
8198	71	0.10040005371604	0.00297079954654	0.00265470962915
8198	72	0.10039747004266	0.00343198811774	0.00255511924914
8198	73	0.10039462448483	0.00254363389764	0.00244074714977
8198	74	0.10039182743853	0.00283042857127	0.00232286202347
8198	75	0.10038969210254	0.00247322789892	0.00222865995948
8198	76	0.10038730619727	0.00228218096867	0.00211846471493
8198	77	0.10038460384070	0.00211896972545	0.00198623829307
8198	78	0.10038238381847	0.00197635380513	0.00187063893860
8198	79	0.10038038089129	0.00187496782324	0.00175983555996
8198	80	0.10037858249144	0.00169487931056	0.00165402723007
8198	81	0.10037698982445	0.00152985670204	0.00155428040052
8198	82	0.10037589589260	0.00159263620548	0.00148194358881
8198	83	0.10037512187118	0.00153091812755	0.00142845802949
8198	84	0.10037411938644	0.00132604501818	0.00135617796908
8198	85	0.10037323246994	0.00127525398646	0.00128878610883
8198	86	0.10037236095764	0.00124195387097	0.00121894856875
8198	87	0.10037163458264	0.00121117142132	0.00115750264305
8198	88	0.10037096489590	0.00122358750077	0.00109781062690
8198	89	0.10037050132102	0.00142656260690	0.00105452715564
8198	90	0.10036992370266	0.00104842313011	0.00099796786305
8198	91	0.10036932382707	0.00112480665320	0.00093556043860
8198	92	0.10036892373846	0.00110915726631	0.00089155385965
8198	93	0.10036844073635	0.00088860785870	0.00083532365393
8198	94	0.10036799556546	0.00084509815879	0.00077993280333
8198	95	0.10036762874194	0.00077119250248	0.00073112702775
8198	96	0.10036732258608	0.00075331810691	0.00068773321293
8198	97	0.10036711296444	0.00078208123355	0.00065641223945
8198	98	0.10036689291236	0.00066614004572	0.00062175234705
8198	99	0.10036668666639	0.00065272320923	0.00058748180002
8198	100	0.10036650630578	0.00061000950596	0.00055578828029
8198	101	0.10036635363139	0.00061136675876	0.00052740216365
8198	102	0.10036623194373	0.00058399803070	0.00050369748166
8198	103	0.10036610197480	0.00058285882979	0.00047704921542
8198	104	0.10036601854740	0.00058307251456	0.00045912580655
8198	105	0.10036591368595	0.00047685803483	0.00043558152996
8198	106	0.10036583563449	0.00056132051060	0.00041717533931
8198	107	0.10036575427281	0.00043610099195	0.00039706531655
8198	108	0.10036565522062	0.00037265855538	0.00037116100924
8198	109	0.10036557126022	0.00035881628672	0.00034767754236
8198	110	0.10036550376076	0.00035059286775	0.00032760089909
8198	111	0.10036544503031	0.00036569469685	0.00030906022464
8198	112	0.10036540100080	0.00032230684756	0.00029438350148
8198	113	0.10036535020030	0.00029782184907	0.00027648455065
8198	114	0.10036530476747	0.00026388842398	0.00025946328219
8198	115	0.10036526196368	0.00026147972321	0.00024233463153
8198	116	0.10036522918788	0.00023885368275	0.00022833914141
8198	117	0.10036519799559	0.00021260810687	0.00021418394618
8198	118	0.10036517316829	0.00021247851483	0.00020224812342
8198	119	0.10036515551143	0.00024831851553	0.00019331330518
8198	120	0.10036513960904	0.00018559818274	0.00018489236164
8198	121	0.10036512116297	0.00017981352429	0.00017462269822
8198	122	0.10036510616759	0.00018124209876	0.00016580970351
8198	123	0.10036509467669	0.00016547682098	0.00015872567391
8198	124	0.10036508104230	0.00014899983854	0.00014991114395
8198	125	0.10036507214398	0.00017792749365	0.00014387077687
8198	126	0.10036506350556	0.00013354693166	0.00013777170791
8198	127	0.10036505457998	0.00013889464512	0.00013115338149
8198	128	0.10036504864648	0.00014423005082	0.00012658824106
8198	129	0.10036504287246	0.00012623076410	0.00012200794718
8198	130	0.10036503734635	0.00012355219308	0.00011744016655
8198	131	0.10036503166851	0.00010551287807	0.00011253819928
8198	132	0.10036502543793	0.00009618417610	0.00010690163151


==> experiments/ST_CG_adapt_px1level5Lshape.txt <==
ndof	iter	res	dres	error
42864	1	0.56150530051694	1.82347788976888	0.55618685326991
42864	2	0.47678821240240	1.44183250253750	0.47051032285387
42864	3	0.38479157217649	0.98769659817347	0.37698305749195
42864	4	0.33211687894193	0.77285779727759	0.32304089239979
42864	5	0.28913851898701	0.66314962049590	0.27866558024222
42864	6	0.25255459355916	0.52154680905116	0.24049205034250
42864	7	0.22451759465821	0.46540833136035	0.21085736084529
42864	8	0.19917998641811	0.42757923058558	0.18364570461735
42864	9	0.17608780499601	0.34468420092594	0.15830497912516
42864	10	0.15919710751311	0.29726820305530	0.13927360845102
42864	11	0.14581955892691	0.26513983945382	0.12375977567420
42864	12	0.13272682617554	0.23765323345120	0.10803154448811
42864	13	0.12305245543091	0.18770123890265	0.09589404502064
42864	14	0.11485787547474	0.18319870208576	0.08512606719242
42864	15	0.10880014748356	0.15631416657546	0.07675505933124
42864	16	0.10339035313117	0.13963223439639	0.06887681877565
42864	17	0.09893064135747	0.11886934279377	0.06197772532773
42864	18	0.09505194817534	0.10370660463929	0.05557742256346
42864	19	0.09200148919682	0.09488845372077	0.05018006384572
42864	20	0.08924046388772	0.08346670425690	0.04491687917252
42864	21	0.08708219572983	0.07396287099849	0.04045321280658
42864	22	0.08530895075716	0.06675138195849	0.03647633031395
42864	23	0.08393499542022	0.05826533690003	0.03313166622694
42864	24	0.08294283483751	0.05066344814211	0.03052631114897
42864	25	0.08222499380650	0.04160632899555	0.02851538660542
42864	26	0.08162805916528	0.03735794821464	0.02674156513322
42864	27	0.08111956934195	0.03249911044617	0.02514414180834
42864	28	0.08075482565164	0.03065427570694	0.02393947266547
42864	29	0.08042308119838	0.02776452824696	0.02279298509038
42864	30	0.08009996240799	0.02572471466846	0.02162325840014
42864	31	0.07982000567989	0.02513789178568	0.02056258548468
42864	32	0.07958947941229	0.02458040846141	0.01964759151519
42864	33	0.07937979187322	0.02201342750396	0.01877919075462
42864	34	0.07918972196662	0.01970887349505	0.01796138291274
42864	35	0.07903082529760	0.01838059195073	0.01724677584876
42864	36	0.07889400002699	0.01663795974950	0.01660820441004
42864	37	0.07878148069083	0.01579795343442	0.01606639065272
42864	38	0.07867817568423	0.01458710277184	0.01555075116492
42864	39	0.07858836876629	0.01371331877100	0.01508877905884
42864	40	0.07851006213359	0.01283181435854	0.01467518805560
42864	41	0.07843838866513	0.01146444625657	0.01428451015486
42864	42	0.07838130962967	0.01082881606719	0.01396606027509
42864	43	0.07834017248624	0.01131542929517	0.01373180715435
42864	44	0.07830950266801	0.01073824367640	0.01355436476936
42864	45	0.07827856885714	0.00894539640654	0.01337282565924
42864	46	0.07824927155130	0.00822281667215	0.01319819182143
42864	47	0.07822106193473	0.00787591588964	0.01302795788090
42864	48	0.07819412149454	0.00732142313985	0.01286416961743
42864	49	0.07817103631293	0.00697688077400	0.01272086784982
42864	50	0.07814880644206	0.00632377210355	0.01258171449101
42864	51	0.07812893085078	0.00605637913748	0.01245776001367
42864	52	0.07811064674420	0.00596375528219	0.01233948834239
42864	53	0.07809275176334	0.00598753268440	0.01222521644810
42864	54	0.07807582729150	0.00609488086339	0.01211490731450
42864	55	0.07805789216548	0.00626043804101	0.01199559765186
42864	56	0.07804150714216	0.00729551101805	0.01188572328837
42864	57	0.07802794743843	0.00695157084138	0.01179543619945
42864	58	0.07801033755983	0.00642670739320	0.01167284811905
42864	59	0.07799073238697	0.00639819136568	0.01153731196401
42864	60	0.07797011552769	0.00634692856804	0.01139194589251
42864	61	0.07794979417295	0.00612734914773	0.01124558567318
42864	62	0.07793055320389	0.00611551055703	0.01110698226922
42864	63	0.07791476037756	0.00732116345049	0.01098970685314
42864	64	0.07790106991363	0.00655548294795	0.01088769323360
42864	65	0.07788226822257	0.00612891307932	0.01074811248738
42864	66	0.07786318196558	0.00598295424874	0.01060105276904
42864	67	0.07784300312044	0.00602042222207	0.01044736436118
42864	68	0.07782349440943	0.00631063099663	0.01029347499842
42864	69	0.07780713046639	0.00648871793633	0.01016499459746
42864	70	0.07779377731660	0.00677130237093	0.01005861369109
42864	71	0.07777797972269	0.00613933746641	0.00992984893541
42864	72	0.07776114395376	0.00595693340927	0.00979192932775
42864	73	0.07774392587755	0.00584671272654	0.00964963308718
42864	74	0.07772687165193	0.00556413019544	0.00950390033984
42864	75	0.07770969283616	0.00545560543309	0.00935755504659
42864	76	0.07769422756014	0.00620980079123	0.00921990069513
42864	77	0.07768297055326	0.00666388609622	0.00912040803218
42864	78	0.07767149927386	0.00601979234142	0.00901792117960
42864	79	0.07765816852299	0.00631756087642	0.00889374637485
42864	80	0.07764713011028	0.00598541715622	0.00879003701003
42864	81	0.07763302274350	0.00546211596049	0.00865778423352
42864	82	0.07761811358786	0.00510994078547	0.00851076004430
42864	83	0.07760353359710	0.00505422061426	0.00836598216452
42864	84	0.07759018114829	0.00517661691631	0.00822954352704
42864	85	0.07757920806109	0.00540153756056	0.00811446841651
42864	86	0.07756961039389	0.00537726072878	0.00801231250041
42864	87	0.07755869382550	0.00480211911352	0.00789418118411
42864	88	0.07754643687750	0.00475985540953	0.00775802153380
42864	89	0.07753363968833	0.00478322606061	0.00761314573290
42864	90	0.07752138952682	0.00471422431665	0.00747198111858
42864	91	0.07750963170535	0.00478186386222	0.00733493670468
42864	92	0.07749761465491	0.00498023229383	0.00719288935910
42864	93	0.07748719689866	0.00549957450530	0.00706986032521
42864	94	0.07747700313376	0.00519656364925	0.00695003891355
42864	95	0.07746495369515	0.00491721536673	0.00680391306479
42864	96	0.07745235928435	0.00487902803367	0.00665532076315
42864	97	0.07744069141909	0.00505911859763	0.00650927571532
42864	98	0.07743119510463	0.00590894832789	0.00638935177036
42864	99	0.07742241577642	0.00499446051427	0.00627512712491
42864	100	0.07741184353050	0.00502250890431	0.00614204415109
42864	101	0.07740305621102	0.00516981658073	0.00602987277724
42864	102	0.07739364430842	0.00445323825629	0.00591324453131
42864	103	0.07738351616301	0.00435321186088	0.00579339004557
42864	104	0.07737447510664	0.00431207126685	0.00568969786958
42864	105	0.07736545124649	0.00401003723414	0.00559003470859
42864	106	0.07735641882941	0.00391731727493	0.00548436431443
42864	107	0.07734811044230	0.00366779456668	0.00538718644170
42864	108	0.07734078758033	0.00390195842648	0.00529939683433
42864	109	0.07733532086083	0.00437597133622	0.00523220500138
42864	110	0.07733020269413	0.00379755207384	0.00516799816819
42864	111	0.07732371224063	0.00368960087672	0.00508480330996
42864	112	0.07731843547665	0.00425214209193	0.00501613300175
42864	113	0.07731387117938	0.00390208504653	0.00495535884941
42864	114	0.07730921617803	0.00408490313111	0.00489189785470
42864	115	0.07730422553686	0.00338069698744	0.00482337027618
42864	116	0.07729859169854	0.00319942343738	0.00474609228432
42864	117	0.07729323159614	0.00303168662134	0.00466917036794
42864	118	0.07728844251819	0.00295622269470	0.00460191715983
42864	119	0.07728388242884	0.00290472973787	0.00453581896039
42864	120	0.07727981616246	0.00295300203338	0.00447641051503
42864	121	0.07727653268676	0.00295353363360	0.00442820238145
42864	122	0.07727316978580	0.00258289489438	0.00437812285347
42864	123	0.07726993859467	0.00271291407159	0.00432973743905
42864	124	0.07726759845095	0.00282791349732	0.00429446955753
42864	125	0.07726507460286	0.00244961239934	0.00425600125177
42864	126	0.07726210925393	0.00226999471545	0.00421012274661
42864	127	0.07725926861769	0.00225738859898	0.00416583535872
42864	128	0.07725698356297	0.00241752456163	0.00412974890971
42864	129	0.07725482357811	0.00221183128541	0.00409518664244
42864	130	0.07725237049362	0.00210875534276	0.00405539567143
42864	131	0.07725000114056	0.00202054098270	0.00401665778184
42864	132	0.07724760496268	0.00201883370499	0.00397685839757
42864	133	0.07724550815531	0.00215314592517	0.00394075303810
42864	134	0.07724377161282	0.00226955669507	0.00391119440603
42864	135	0.07724209791885	0.00210044526747	0.00388226614769
42864	136	0.07724034778551	0.00208846778499	0.00385045719359
42864	137	0.07723881182533	0.00205607078778	0.00382278786821
42864	138	0.07723716977568	0.00184882888397	0.00379308724380
42864	139	0.07723545641851	0.00187803908987	0.00376124932883
42864	140	0.07723429998659	0.00219322203872	0.00373829594997
42864	141	0.07723299071706	0.00178882738399	0.00371487481765
42864	142	0.07723147648637	0.00181549145920	0.00368587735555
42864	143	0.07723014900251	0.00183394485812	0.00366085778053
42864	144	0.07722866176793	0.00173081229577	0.00363297666707
42864	145	0.07722700300119	0.00173628363500	0.00360195122758
42864	146	0.07722543222049	0.00186682824800	0.00357257143877
42864	147	0.07722438823493	0.00223303939447	0.00355347491390
42864	148	0.07722314915643	0.00173014274394	0.00353086027771
42864	149	0.07722156470286	0.00172645382167	0.00350140464409
42864	150	0.07722036847495	0.00190065043652	0.00348002956674
42864	151	0.07721925246109	0.00175011247301	0.00346006662652
42864	152	0.07721787874420	0.00158600201675	0.00343478415525
42864	153	0.07721650592371	0.00154628640415	0.00341000767963
42864	154	0.07721518869653	0.00148502720303	0.00338581566079
42864	155	0.07721395975572	0.00148159892614	0.00336289307944
42864	156	0.07721281350141	0.00142668524853	0.00334165940258
42864	157	0.07721174484063	0.00158501305475	0.00332129252975
42864	158	0.07721105835704	0.00163298064855	0.00330826664423
42864	159	0.07721012974168	0.00138162653154	0.00329079659016
42864	160	0.07720917110920	0.00135761439381	0.00327259369355
42864	161	0.07720816792206	0.00137176537049	0.00325367478311
42864	162	0.07720735181485	0.00139997912430	0.00323866896353
42864	163	0.07720649103180	0.00130789904579	0.00322265696268
42864	164	0.07720561324362	0.00126568304466	0.00320676208692
42864	165	0.07720483739180	0.00139790637691	0.00319252228469
42864	166	0.07720424477568	0.00130368918341	0.00318252133523
42864	167	0.07720349478812	0.00120053169286	0.00316873931162
42864	168	0.07720268709627	0.00114905556232	0.00315500168036
42864	169	0.07720192252620	0.00117534747255	0.00314160320082
42864	170	0.07720125285457	0.00114741885022	0.00313025577377
42864	171	0.07720064731848	0.00120530990096	0.00312000641887
42864	172	0.07720010564604	0.00115308700548	0.00311060212517
42864	173	0.07719956798824	0.00115737901038	0.00310195050384
42864	174	0.07719905948452	0.00112389253113	0.00309346895479
42864	175	0.07719849497220	0.00107064851468	0.00308432082030
42864	176	0.07719788532684	0.00102201499948	0.00307498335808
42864	177	0.07719732111953	0.00116204618454	0.00306651355718
42864	178	0.07719697067249	0.00126358702639	0.00306152594059
42864	179	0.07719649596220	0.00106097373309	0.00305486561894
42864	180	0.07719606060700	0.00123180906034	0.00304895534733
42864	181	0.07719566666196	0.00105322129993	0.00304384832678
42864	182	0.07719512413899	0.00100962512752	0.00303688873994
42864	183	0.07719465370515	0.00109908940367	0.00303156840825
42864	184	0.07719422536643	0.00113014157833	0.00302587108417
42864	185	0.07719386988869	0.00114277699616	0.00302252322795
42864	186	0.07719342347855	0.00099308984959	0.00301690906806
42864	187	0.07719289730691	0.00095048719203	0.00301123953716
42864	188	0.07719236173857	0.00096238870330	0.00300519476308
42864	189	0.07719181771014	0.00100095976899	0.00299921606240
42864	190	0.07719138822588	0.00112447793663	0.00299462750599
42864	191	0.07719095371960	0.00102101508529	0.00299006150539
42864	192	0.07719044605165	0.00101291295833	0.00298473560190
42864	193	0.07718996082872	0.00113311527990	0.00297970155848
42864	194	0.07718958340684	0.00114270136402	0.00297592620969
42864	195	0.07718904635639	0.00098754927120	0.00297062830714
42864	196	0.07718841845634	0.00099769215195	0.00296408574594
42864	197	0.07718776847556	0.00102168701963	0.00295772672658
42864	198	0.07718711597806	0.00107381542462	0.00295077529119
42864	199	0.07718647632423	0.00107183272195	0.00294392799010
42864	200	0.07718581239070	0.00109453794598	0.00293672995290
42864	201	0.07718515952096	0.00115310760988	0.00292914926420
42864	202	0.07718485359491	0.00086378844659	0.00292103357402
42864	203	0.07718459228713	0.00092864251085	0.00291381531706
42864	204	0.07718433932941	0.00085508090026	0.00290659904624
42864	205	0.07718402488504	0.00079932948316	0.00289753277647
42864	206	0.07718368416143	0.00078744256366	0.00288762224608
42864	207	0.07718337787178	0.00089748179996	0.00287822668529
42864	208	0.07718314216044	0.00085261239654	0.00287106602484
42864	209	0.07718282592486	0.00076960493095	0.00286162164767
42864	210	0.07718248829150	0.00077160769262	0.00285107425552
42864	211	0.07718217965134	0.00084036149246	0.00284151561246
42864	212	0.07718192896526	0.00089817718754	0.00283386931134
42864	213	0.07718168994399	0.00093192579744	0.00282648496628
42864	214	0.07718146519489	0.00089018709340	0.00281941528344
42864	215	0.07718116086686	0.00078872919648	0.00280983386562
42864	216	0.07718081306597	0.00079882350092	0.00279916219688
42864	217	0.07718049691602	0.00085309897720	0.00278905885268
42864	218	0.07718021085031	0.00085895776301	0.00277976925555
42864	219	0.07717989582018	0.00083335098058	0.00276958765267
42864	220	0.07717958856093	0.00089956047937	0.00275950111019
42864	221	0.07717933144104	0.00090811154596	0.00275091915845
42864	222	0.07717901767040	0.00085186558966	0.00274036383618
42864	223	0.07717869887584	0.00087281745664	0.00272982375270
42864	224	0.07717836292959	0.00082738070200	0.00271863075844
42864	225	0.07717800398922	0.00086239466470	0.00270694945460
42864	226	0.07717772016919	0.00102809552392	0.00269706336498
42864	227	0.07717744556729	0.00089527331125	0.00268893350666
42864	228	0.07717711227604	0.00092714519093	0.00267763767207
42864	229	0.07717681596868	0.00093741337727	0.00266837830006
42864	230	0.07717645368995	0.00083449541999	0.00265693234995
42864	231	0.07717604690126	0.00084166864299	0.00264425649696
42864	232	0.07717563978765	0.00088984502862	0.00263121901455
42864	233	0.07717527253818	0.00100288565896	0.00261987467165
42864	234	0.07717492362770	0.00094935117250	0.00260895822393
42864	235	0.07717449898165	0.00101036316758	0.00259520845233
42864	236	0.07717416121820	0.00109384131921	0.00258447956646
42864	237	0.07717375705089	0.00096554637765	0.00257183492443
42864	238	0.07717324218330	0.00092532197805	0.00255537661627
42864	239	0.07717273406642	0.00099110448987	0.00253927570949
42864	240	0.07717226138279	0.00103227247186	0.00252471633877
42864	241	0.07717179978710	0.00102899447317	0.00251016178171
42864	242	0.07717131369178	0.00105610502276	0.00249545424882
42864	243	0.07717089562148	0.00111600497129	0.00248248124477
42864	244	0.07717043144914	0.00102706718154	0.00246883302530
42864	245	0.07716990494963	0.00098910169434	0.00245275834303
42864	246	0.07716938820123	0.00107885940298	0.00243792773575
42864	247	0.07716892439076	0.00105816360137	0.00242382513681
42864	248	0.07716840113582	0.00105763323549	0.00240830487579
42864	249	0.07716792571443	0.00115304919803	0.00239405024609
42864	250	0.07716745196506	0.00111654086369	0.00238025217621
42864	251	0.07716698615618	0.00124125525662	0.00236550265950
42864	252	0.07716659378844	0.00124135540594	0.00235328991622


==> experiments/ST_CG_adapt_px1level6Lshape.txt <==
ndof	iter	res	dres	error
129328	1	0.56559136669912	1.90019697869738	0.56183009977122
129328	2	0.48660533266677	1.50457206594858	0.48222846127015
129328	3	0.39716749747748	1.08810212409881	0.39179280756145
129328	4	0.33817324079606	0.80868258095107	0.33184416192651
129328	5	0.29984763080312	0.68370236215798	0.29269089336249
129328	6	0.26426903355063	0.63042324057035	0.25612020380966
129328	7	0.23225810225828	0.52457589004916	0.22294203054266
129328	8	0.20721856895379	0.47092143752619	0.19672013333656
129328	9	0.18431730982483	0.41046313364041	0.17243025216053
129328	10	0.16513175343931	0.34888425064169	0.15174916433920
129328	11	0.15053220952736	0.30911982381742	0.13571744120689
129328	12	0.13688274674547	0.26684512643802	0.12040016343113
129328	13	0.12581499690665	0.21338203622109	0.10765097578392
129328	14	0.11614917260331	0.19684215719289	0.09617668382076
129328	15	0.10857433507784	0.17881412455349	0.08687758060920
129328	16	0.10257365939079	0.15792568226319	0.07925091088090
129328	17	0.09661567949456	0.14630410912150	0.07137185306975
129328	18	0.09176447367303	0.13328203875612	0.06465350490058
129328	19	0.08754553435110	0.11544410973259	0.05851154644098
129328	20	0.08406957513192	0.10603296309218	0.05317021051026
129328	21	0.08103414352798	0.09227170236755	0.04822781105351
129328	22	0.07861055550538	0.08218916850198	0.04403424983020
129328	23	0.07658672665591	0.07360356376677	0.04031027446860
129328	24	0.07502401278071	0.06859397479912	0.03725587447856
129328	25	0.07356534331712	0.06008976623771	0.03422356253960
129328	26	0.07235082500651	0.05266465977256	0.03152831864029
129328	27	0.07138962035944	0.04705029485097	0.02925524276543
129328	28	0.07062204355621	0.04178401748472	0.02732884817898
129328	29	0.06998012392908	0.03885093528635	0.02562441392563
129328	30	0.06944716317624	0.03687322722126	0.02413096698146
129328	31	0.06897788502082	0.03268010102574	0.02274518580050
129328	32	0.06856304749458	0.03014143514653	0.02145432405342
129328	33	0.06822187412781	0.02738569774283	0.02033765287773
129328	34	0.06794479898582	0.02632583555766	0.01938794322079
129328	35	0.06769229001470	0.02376846275056	0.01848360721753
129328	36	0.06747910164596	0.02261466149927	0.01768691354399
129328	37	0.06728931560859	0.02119946247688	0.01694844731704
129328	38	0.06712158540168	0.02008173854607	0.01626977597175
129328	39	0.06697447076256	0.01772692096139	0.01565174836188
129328	40	0.06684602149498	0.01619328111768	0.01509265038823
129328	41	0.06673535107532	0.01551334448284	0.01459467238290
129328	42	0.06664024315626	0.01484441230170	0.01415341660837
129328	43	0.06655176665140	0.01330377617202	0.01373082284679
129328	44	0.06647219406434	0.01265756361902	0.01333979524622
129328	45	0.06640657765648	0.01240391830916	0.01300890224653
129328	46	0.06634956543009	0.01147901505731	0.01271467051043
129328	47	0.06629860692102	0.01126251971295	0.01244597672945
129328	48	0.06626293953014	0.01180406730945	0.01225454077781
129328	49	0.06622679397589	0.00977208023110	0.01205753287559
129328	50	0.06618952352970	0.00909391971437	0.01185102175471
129328	51	0.06615390643405	0.00873887374015	0.01165037253752
129328	52	0.06612151318074	0.00852189311286	0.01146491361666
129328	53	0.06608940192916	0.00802569266234	0.01127812814652
129328	54	0.06606152734105	0.00770179844827	0.01111354529910
129328	55	0.06603573588402	0.00722390066546	0.01095905639203
129328	56	0.06601234152805	0.00696736084440	0.01081709994902
129328	57	0.06599153357046	0.00672096958192	0.01068925887975
129328	58	0.06597090930406	0.00656988290090	0.01056099235288
129328	59	0.06595179028095	0.00675640006752	0.01044079263372
129328	60	0.06593602049575	0.00742171367597	0.01034052928893
129328	61	0.06592123021329	0.00659603147182	0.01024564154359
129328	62	0.06590325780226	0.00630129409705	0.01012921037101
129328	63	0.06588491168835	0.00613292966766	0.01000895057964
129328	64	0.06586718281930	0.00600717574043	0.00989138582946
129328	65	0.06584893698376	0.00618466879195	0.00976899590857
129328	66	0.06583107860105	0.00598565349643	0.00964766503388
129328	67	0.06581425398494	0.00606752937147	0.00953207924217
129328	68	0.06579705059613	0.00604986600473	0.00941235466096
129328	69	0.06577879315187	0.00605852936342	0.00928370845498
129328	70	0.06576006242867	0.00625880440130	0.00914984269650
129328	71	0.06574369270689	0.00666460766702	0.00903119178614
129328	72	0.06572952741333	0.00683242787942	0.00892729121662
129328	73	0.06571422798897	0.00614349599216	0.00881367311782
129328	74	0.06569798007025	0.00611223725008	0.00869128785878
129328	75	0.06568231695158	0.00576384048117	0.00857172654251
129328	76	0.06566649068114	0.00562559860777	0.00844903717721
129328	77	0.06565178498402	0.00594255958068	0.00833337862066
129328	78	0.06563959215385	0.00624597731463	0.00823622889034
129328	79	0.06562765772872	0.00569187163011	0.00813992405251
129328	80	0.06561349860899	0.00540160165590	0.00802407801852
129328	81	0.06559989295245	0.00531120967214	0.00791117034090
129328	82	0.06558629768725	0.00529016235465	0.00779646500272
129328	83	0.06557285355979	0.00519715972185	0.00768146880300
129328	84	0.06555967792956	0.00520676145979	0.00756684768534
129328	85	0.06554737673729	0.00571815938230	0.00745834332341
129328	86	0.06553791167196	0.00584584028368	0.00737373072909
129328	87	0.06552732275814	0.00555168427901	0.00727785408889
129328	88	0.06551723503928	0.00568365172329	0.00718540137585
129328	89	0.06550763042702	0.00532346886723	0.00709631645250
129328	90	0.06549648134312	0.00490545937055	0.00699147291436
129328	91	0.06548459924999	0.00475165547815	0.00687809616368
129328	92	0.06547365118246	0.00467214144760	0.00677207008195
129328	93	0.06546299161226	0.00451469185251	0.00666727938989
129328	94	0.06545294017715	0.00436341027789	0.00656717573971
129328	95	0.06544330113447	0.00437005347538	0.00646973692047
129328	96	0.06543421679747	0.00437203703766	0.00637670271937
129328	97	0.06542554110843	0.00419049235207	0.00628639933440
129328	98	0.06541692531738	0.00420462272521	0.00619535757217
129328	99	0.06540921927014	0.00462001945246	0.00611225357143
129328	100	0.06540213954857	0.00434237874307	0.00603536906854
129328	101	0.06539445854875	0.00423001157561	0.00595127749980
129328	102	0.06538626895871	0.00416177815204	0.00586041037485
129328	103	0.06537811839502	0.00432987214814	0.00576967047130
129328	104	0.06537138270220	0.00492823361861	0.00569364194171
129328	105	0.06536483898806	0.00435104539651	0.00561871644084
129328	106	0.06535654429276	0.00414461300741	0.00552254206825
129328	107	0.06534835267233	0.00412330857522	0.00542583828982
129328	108	0.06534048761873	0.00422255805576	0.00533137511307
129328	109	0.06533312228006	0.00434564527484	0.00524128487029
129328	110	0.06532608093497	0.00437011441948	0.00515357757082
129328	111	0.06531885774152	0.00410667681563	0.00506197869589
129328	112	0.06531093803482	0.00390996538308	0.00495946761585
129328	113	0.06530308596949	0.00386627927119	0.00485563758663
129328	114	0.06529548217481	0.00380077929777	0.00475277627241
129328	115	0.06528849640436	0.00391769006869	0.00465622839871
129328	116	0.06528204217751	0.00405449236497	0.00456511871265
129328	117	0.06527614921174	0.00402895028031	0.00448027868770
129328	118	0.06526940934407	0.00378725414455	0.00438122253390
129328	119	0.06526221311872	0.00365618649455	0.00427283599047
129328	120	0.06525521808740	0.00365763268483	0.00416479803421
129328	121	0.06524843824538	0.00361833387611	0.00405734570322
129328	122	0.06524209238669	0.00364279273177	0.00395410799953
129328	123	0.06523654443934	0.00376458345469	0.00386166542781
129328	124	0.06523166776383	0.00366030624799	0.00377851276307
129328	125	0.06522674539266	0.00367394871369	0.00369267339072
129328	126	0.06522245836951	0.00394015401904	0.00361632113344
129328	127	0.06521812058570	0.00353599702794	0.00353740396731
129328	128	0.06521336933054	0.00350861271230	0.00344885642419
129328	129	0.06520953151061	0.00367812987765	0.00337567018156
129328	130	0.06520516712497	0.00319631562499	0.00329045838457
129328	131	0.06520052374085	0.00302262188596	0.00319721793709
129328	132	0.06519593134068	0.00285412850537	0.00310234872086
129328	133	0.06519147751272	0.00278319524620	0.00300729298843
129328	134	0.06518761127486	0.00279628969544	0.00292250430483
129328	135	0.06518433621435	0.00287450071944	0.00284839265014
129328	136	0.06518176560891	0.00284385565746	0.00278896488540
129328	137	0.06517902220885	0.00260416453524	0.00272420655235
129328	138	0.06517609855633	0.00242755369230	0.00265315673994
129328	139	0.06517343995148	0.00239738524994	0.00258701858326
129328	140	0.06517107137085	0.00244802259906	0.00252663177298
129328	141	0.06516884608052	0.00223787954479	0.00246843192814
129328	142	0.06516654585086	0.00208383491184	0.00240690675781
129328	143	0.06516424523999	0.00199159961750	0.00234370183560
129328	144	0.06516207424105	0.00194677072581	0.00228242559589
129328	145	0.06516008400391	0.00195614347145	0.00222481466437
129328	146	0.06515837541042	0.00198191899701	0.00217412575740
129328	147	0.06515685052292	0.00200120259382	0.00212791554981
129328	148	0.06515550698306	0.00199671037535	0.00208636552172
129328	149	0.06515421104063	0.00199638120621	0.00204553896825
129328	150	0.06515297903643	0.00185952428582	0.00200592651882
129328	151	0.06515153965562	0.00173665137453	0.00195870005429
129328	152	0.06515021252492	0.00185981727293	0.00191415272268
129328	153	0.06514916255625	0.00179844549324	0.00187816396201
129328	154	0.06514789958037	0.00161269643549	0.00183394326967
129328	155	0.06514657279492	0.00153832208895	0.00178638498031
129328	156	0.06514531792765	0.00151446641208	0.00174019512965
129328	157	0.06514414789344	0.00147330447701	0.00169605999516
129328	158	0.06514309889299	0.00153317419732	0.00165551488091
129328	159	0.06514219657761	0.00149489878255	0.00161984740207
129328	160	0.06514125523322	0.00137082820387	0.00158182580748
129328	161	0.06514030612705	0.00133651037538	0.00154257503988
129328	162	0.06513942215483	0.00132691545455	0.00150511701218
129328	163	0.06513858415417	0.00128986853536	0.00146877107894
129328	164	0.06513777035051	0.00138107787777	0.00143262225304
129328	165	0.06513726355324	0.00149618001993	0.00140966743799
129328	166	0.06513659168670	0.00121698793468	0.00137868465657
129328	167	0.06513582248086	0.00117043829387	0.00134240091196
129328	168	0.06513509823478	0.00116504119725	0.00130734526396
129328	169	0.06513440667139	0.00115588022325	0.00127304258793
129328	170	0.06513376798478	0.00118796711428	0.00124055627981
129328	171	0.06513321322920	0.00116397497574	0.00121168667248
129328	172	0.06513261830390	0.00107814495699	0.00117999685090
129328	173	0.06513202881351	0.00104902475561	0.00114779735587
129328	174	0.06513145699907	0.00102210234466	0.00111572581513
129328	175	0.06513094587029	0.00113307074718	0.00108636578475
129328	176	0.06513056363397	0.00109013445992	0.00106379028646
129328	177	0.06513007872712	0.00099708322616	0.00103463124225
129328	178	0.06512964853424	0.00108755818489	0.00100806724594
129328	179	0.06512930654434	0.00104670694182	0.00098640676289
129328	180	0.06512888953238	0.00092343888989	0.00095947611993
129328	181	0.06512845960113	0.00088715379556	0.00093089565510
129328	182	0.06512804608844	0.00087082830910	0.00090262415076
129328	183	0.06512768024703	0.00087866746621	0.00087687155147
129328	184	0.06512735942244	0.00088326553920	0.00085369869486
129328	185	0.06512706843200	0.00085025574831	0.00083213060260
129328	186	0.06512678382937	0.00082695090558	0.00081052073901
129328	187	0.06512651742089	0.00079884191567	0.00078979501804
129328	188	0.06512626545688	0.00075882438674	0.00076971530509
129328	189	0.06512601574144	0.00072301355994	0.00074931594081
129328	190	0.06512578652857	0.00078117156244	0.00073017353141
129328	191	0.06512561662493	0.00074855731063	0.00071564817523
129328	192	0.06512540260738	0.00065979012679	0.00069696223712
129328	193	0.06512519331583	0.00069455947761	0.00067826069559
129328	194	0.06512505815935	0.00073157147693	0.00066592761195
129328	195	0.06512488107150	0.00059962447363	0.00064935659456
129328	196	0.06512468950326	0.00056451359249	0.00063105631396
129328	197	0.06512450876154	0.00054727866617	0.00061324000569
129328	198	0.06512434502888	0.00054475970777	0.00059669880578
129328	199	0.06512419825222	0.00056897534752	0.00058148052018
129328	200	0.06512408738533	0.00057701810074	0.00056972772229
129328	201	0.06512396707065	0.00052443624462	0.00055672602993
129328	202	0.06512391206628	0.00041949685108	0.00055026898061
129328	203	0.06512386592275	0.00038904768510	0.00054480732008
129328	204	0.06512380823154	0.00038175127947	0.00053791734953
129328	205	0.06512375640794	0.00038440759083	0.00053167314399
129328	206	0.06512370085628	0.00035928886323	0.00052491628944
129328	207	0.06512363970639	0.00034656540156	0.00051738561579
129328	208	0.06512358141732	0.00036055894458	0.00051012155750
129328	209	0.06512352710094	0.00035376603050	0.00050327533673
129328	210	0.06512347081766	0.00033421789707	0.00049608859311
129328	211	0.06512341085050	0.00032736827429	0.00048833417529
129328	212	0.06512335707496	0.00035911866317	0.00048130840532
129328	213	0.06512331770609	0.00037852115314	0.00047609113880
129328	214	0.06512327125214	0.00033210934485	0.00046990527148
129328	215	0.06512322504819	0.00036267398248	0.00046366445850
129328	216	0.06512318670085	0.00034326094431	0.00045845151581
129328	217	0.06512313932883	0.00032253987378	0.00045192361658
129328	218	0.06512309728657	0.00034713323155	0.00044607996110
129328	219	0.06512305918423	0.00032389231746	0.00044071326614
129328	220	0.06512301459056	0.00030499973966	0.00043436565621
129328	221	0.06512297510678	0.00033048966484	0.00042869905966
129328	222	0.06512294178481	0.00031372004514	0.00042385323710
129328	223	0.06512290296489	0.00029185140314	0.00041813505779
129328	224	0.06512286578390	0.00029293128336	0.00041263271163
129328	225	0.06512283062956	0.00028253571032	0.00040735736509
129328	226	0.06512279491719	0.00026835811554	0.00040192913304
129328	227	0.06512276022103	0.00027283548519	0.00039664137776
129328	228	0.06512273153019	0.00028498581792	0.00039221250376
129328	229	0.06512270335283	0.00026234412565	0.00038781011081
129328	230	0.06512267311880	0.00024823128620	0.00038308954093
129328	231	0.06512264234378	0.00023931461032	0.00037820995718
129328	232	0.06512261370733	0.00025663854779	0.00037363895049
129328	233	0.06512259168044	0.00027230807430	0.00037009771386
129328	234	0.06512256893019	0.00024343642291	0.00036642847158
129328	235	0.06512254264677	0.00023265420153	0.00036213937983
129328	236	0.06512251837335	0.00024194230265	0.00035813694847
129328	237	0.06512249649288	0.00023545674227	0.00035455773246
129328	238	0.06512247335921	0.00023394650862	0.00035064516031
129328	239	0.06512245303861	0.00023877485725	0.00034727142363
129328	240	0.06512243153522	0.00021960833137	0.00034360679620
129328	241	0.06512240752011	0.00020897154018	0.00033951906687
129328	242	0.06512238421847	0.00020753012159	0.00033548681433
129328	243	0.06512236197400	0.00021068016666	0.00033162026751
129328	244	0.06512234215724	0.00022205480806	0.00032811608758
129328	245	0.06512232492879	0.00023876835913	0.00032506948283
129328	246	0.06512230978566	0.00023419743115	0.00032238084222
129328	247	0.06512229197633	0.00020563110333	0.00031918128638
129328	248	0.06512227129862	0.00019748574858	0.00031542825560
129328	249	0.06512225075321	0.00019790103186	0.00031169300239
129328	250	0.06512223175465	0.00020639571113	0.00030815117719
129328	251	0.06512221455464	0.00020223197621	0.00030493827662
129328	252	0.06512219651606	0.00019314832064	0.00030154410894


==> experiments/ST_CG_adapt_px1level7Lshape.txt <==
ndof	iter	res	dres	error
760235	1	0.56650288284565	1.95110171088858	0.56479937469228
760235	2	0.49349757947043	1.58409991366887	0.49154420758436
760235	3	0.40828835889742	1.16483815678776	0.40592488655713
760235	4	0.35525984670725	0.93900503986836	0.35253878844535
760235	5	0.31266459877470	0.78268202560409	0.30957369509351
760235	6	0.27825676802215	0.69251391074148	0.27477747985091
760235	7	0.24626260249584	0.63093241949286	0.24232577314684
760235	8	0.21826881452667	0.52345686169688	0.21382008183888
760235	9	0.19512989092798	0.46431594863873	0.19013834901767
760235	10	0.17441844604512	0.39843862770749	0.16882052070021
760235	11	0.15808653717882	0.35972403336858	0.15188651673846
760235	12	0.14444846427367	0.30531034843423	0.13763656023658
760235	13	0.13308899632446	0.27670438494175	0.12566621339587
760235	14	0.12223657186927	0.24430638128397	0.11410771442555
760235	15	0.11260047954418	0.23427506343467	0.10372294400628
760235	16	0.10349381143751	0.20165416420460	0.09375720210015
760235	17	0.09585820639653	0.17799234159040	0.08525381241409
760235	18	0.08927988174816	0.17318921671652	0.07778665105286
760235	19	0.08327659496389	0.14847683676562	0.07081245466798
760235	20	0.07796923352026	0.13710489625650	0.06449003859733
760235	21	0.07284097802160	0.12384634146915	0.05818446310867
760235	22	0.06857981562619	0.10938063931174	0.05275253599825
760235	23	0.06523365621826	0.10340412080134	0.04832365177453
760235	24	0.06222215355199	0.09238685882010	0.04417243298113
760235	25	0.05942261158676	0.08296230260761	0.04013463382879
760235	26	0.05708845751632	0.07551925677024	0.03658834214986
760235	27	0.05496992842260	0.06658955059106	0.03318767709232
760235	28	0.05339696278464	0.06041826115475	0.03051024959137
760235	29	0.05203797558409	0.05333670963710	0.02806555229769
760235	30	0.05095132560360	0.04604449926722	0.02599484565013
760235	31	0.05000365109202	0.04405306931203	0.02408530085998
760235	32	0.04922033840670	0.04040563072485	0.02241345605076
760235	33	0.04856186014982	0.03663840688839	0.02092878399049
760235	34	0.04801722349634	0.03294027774043	0.01963137701642
760235	35	0.04756145494457	0.02966728462641	0.01848918840653
760235	36	0.04714294559538	0.02670821377623	0.01738413798639
760235	37	0.04679604478825	0.02548829679079	0.01642004358885
760235	38	0.04648901826876	0.02396833456413	0.01552351565578
760235	39	0.04621544097313	0.02289364444703	0.01468402501057
760235	40	0.04596739978713	0.02184151158519	0.01388377855760
760235	41	0.04573100213596	0.02059068228443	0.01308035383030
760235	42	0.04552779455692	0.01900235182884	0.01235154869202
760235	43	0.04536097274441	0.01752676727709	0.01172216892221
760235	44	0.04520731014737	0.01612816885541	0.01111313923308
760235	45	0.04507357079220	0.01506085292321	0.01055640656003
760235	46	0.04496717489317	0.01407482828624	0.01009313528979
760235	47	0.04487484081168	0.01327239496615	0.00967416420742
760235	48	0.04479783514140	0.01328640436736	0.00931147098664
760235	49	0.04473904329763	0.01300613428252	0.00902540933581
760235	50	0.04467967862897	0.01126418002487	0.00872764173879
760235	51	0.04461700699464	0.01025876026892	0.00840240118794
760235	52	0.04456191705843	0.00962662104459	0.00810673773565
760235	53	0.04451192515711	0.00906719582332	0.00782910031408
760235	54	0.04446959277627	0.00881807459941	0.00758662267493
760235	55	0.04443005082605	0.00792449887424	0.00735342595559
760235	56	0.04439362815222	0.00735966127927	0.00713208339517
760235	57	0.04436309357143	0.00699621385023	0.00694153324043
760235	58	0.04433650999333	0.00666069635470	0.00677134290565
760235	59	0.04431271203814	0.00613143598340	0.00661555886722
760235	60	0.04429145686218	0.00605168075368	0.00647336153547
760235	61	0.04427164066482	0.00583007568455	0.00633806806170
760235	62	0.04425505574265	0.00614727855016	0.00622274821682
760235	63	0.04424193500077	0.00592995260422	0.00613007743397
760235	64	0.04422784235365	0.00529541587382	0.00602902620797
760235	65	0.04421393723206	0.00495325014481	0.00592769931290
760235	66	0.04420044461488	0.00468078666150	0.00582789379605
760235	67	0.04418815316366	0.00452925778431	0.00573567516761
760235	68	0.04417701621436	0.00463047967180	0.00565086156828
760235	69	0.04416800956175	0.00484836335620	0.00558160517060
760235	70	0.04415948117555	0.00439188866977	0.00551533149840
760235	71	0.04414961530536	0.00409891818812	0.00543767291777
760235	72	0.04413988144793	0.00393375862541	0.00536036962210
760235	73	0.04413049563020	0.00379313666326	0.00528486075864
760235	74	0.04412185356393	0.00379814648153	0.00521439954668
760235	75	0.04411379422657	0.00377191135552	0.00514783580631
760235	76	0.04410575913879	0.00357628749758	0.00508033061473
760235	77	0.04409827360117	0.00353991456095	0.00501641786685
760235	78	0.04409131041274	0.00348687285607	0.00495599762265
760235	79	0.04408536593209	0.00374287937233	0.00490354770387
760235	80	0.04408018189133	0.00352090598007	0.00485711190632
760235	81	0.04407422381358	0.00323793140448	0.00480291229158
760235	82	0.04406828175258	0.00310948130431	0.00474784621486
760235	83	0.04406239016962	0.00303093833263	0.00469210264054
760235	84	0.04405672915526	0.00297240746779	0.00463767810883
760235	85	0.04405131784200	0.00300204888172	0.00458460313000
760235	86	0.04404688675365	0.00328962432991	0.00454062438687
760235	87	0.04404344706174	0.00322481267328	0.00450614223017
760235	88	0.04403911262589	0.00285041386601	0.00446229405504
760235	89	0.04403470413127	0.00282071887951	0.00441722254057
760235	90	0.04403055140889	0.00289798392155	0.00437473020917
760235	91	0.04402686970096	0.00293383324190	0.00433687755047
760235	92	0.04402328260806	0.00275564113648	0.00429994843737
760235	93	0.04401937262256	0.00258776830428	0.00426021454127
760235	94	0.04401551779013	0.00254315828493	0.00422113765401
760235	95	0.04401185265619	0.00247591358937	0.00418442678442
760235	96	0.04400832679390	0.00243152937154	0.00414951751504
760235	97	0.04400494751927	0.00238723420772	0.00411524368689
760235	98	0.04400179554199	0.00245349704764	0.00408399879498
760235	99	0.04399901660763	0.00252277713535	0.00405299352239
760235	100	0.04399629206682	0.00235541172702	0.00402617476901
760235	101	0.04399337531167	0.00224998861034	0.00399583201966
760235	102	0.04399055657673	0.00218221135187	0.00397023091089
760235	103	0.04398772938010	0.00208605061173	0.00394600002323
760235	104	0.04398500327220	0.00203241742795	0.00392464284890
760235	105	0.04398247436634	0.00208743685385	0.00390460681321
760235	106	0.04398027910287	0.00215899198559	0.00388743851442
760235	107	0.04397821604344	0.00212050273926	0.00387113748573
760235	108	0.04397610097161	0.00207096950385	0.00385441578481
760235	109	0.04397406434624	0.00208919073792	0.00383811987425
760235	110	0.04397224577750	0.00219768301119	0.00382337252364
760235	111	0.04397047816219	0.00200433626916	0.00380888071543
760235	112	0.04396847088195	0.00190491439784	0.00379215303107
760235	113	0.04396641289752	0.00184587164458	0.00377491554159
760235	114	0.04396430886794	0.00180817620126	0.00375703525919
760235	115	0.04396224696002	0.00182795255045	0.00373953807282
760235	116	0.04396026526924	0.00182997934149	0.00372271362825
760235	117	0.04395839779465	0.00188993582280	0.00370679468069
760235	118	0.04395669917574	0.00193081450412	0.00369241865468
760235	119	0.04395502039277	0.00184475430613	0.00367826808988
760235	120	0.04395324376010	0.00189273369710	0.00366334426459
760235	121	0.04395167269598	0.00201536856379	0.00365033188943
760235	122	0.04395013878556	0.00187516523987	0.00363771483772
760235	123	0.04394830779732	0.00174932479201	0.00362270731891
760235	124	0.04394640312600	0.00173859534741	0.00360731850493
760235	125	0.04394451920518	0.00175744847810	0.00359205760544
760235	126	0.04394263612569	0.00178313978937	0.00357695659902
760235	127	0.04394101105224	0.00204054464686	0.00356384077165
760235	128	0.04393971735175	0.00196374030620	0.00355342922209
760235	129	0.04393801377897	0.00175957892737	0.00353973406373
760235	130	0.04393620277106	0.00173541349567	0.00352515142619
760235	131	0.04393437817544	0.00171037905432	0.00351037756245
760235	132	0.04393258830534	0.00172502099161	0.00349585157349
760235	133	0.04393083416523	0.00178595899145	0.00348134338367
760235	134	0.04392926266105	0.00185826337458	0.00346838146337
760235	135	0.04392762835186	0.00177637264849	0.00345473093515
760235	136	0.04392585572294	0.00175119595640	0.00343968298589
760235	137	0.04392406183035	0.00173032624852	0.00342453048472
760235	138	0.04392227235240	0.00180333665186	0.00340893484554
760235	139	0.04392070675863	0.00195055131172	0.00339539817929
760235	140	0.04391922830982	0.00188156491291	0.00338250769492
760235	141	0.04391751180080	0.00176068047260	0.00336726419893
760235	142	0.04391568331974	0.00173376457273	0.00335117496794
760235	143	0.04391388553898	0.00179698374781	0.00333495778128
760235	144	0.04391217426543	0.00182795535635	0.00331949441039
760235	145	0.04391053710431	0.00181062910027	0.00330460159981
760235	146	0.04390882410609	0.00174135689746	0.00328870851418
760235	147	0.04390701882142	0.00173210777751	0.00327191098595
760235	148	0.04390525350939	0.00173439546590	0.00325518378077
760235	149	0.04390353958228	0.00181969506782	0.00323878965603
760235	150	0.04390198525009	0.00180674080330	0.00322378052459
760235	151	0.04390030616170	0.00174297874323	0.00320736311483
760235	152	0.04389853793367	0.00171001617678	0.00318996910292
760235	153	0.04389674954123	0.00169316070893	0.00317214273679
760235	154	0.04389503700926	0.00180628787699	0.00315494619787
760235	155	0.04389365387470	0.00194041546942	0.00314100678898
760235	156	0.04389219011468	0.00178143290924	0.00312613165370
760235	157	0.04389055758247	0.00181326974206	0.00310934126631
760235	158	0.04388919404135	0.00195081787054	0.00309526611499
760235	159	0.04388770966914	0.00174795528837	0.00307983268533
760235	160	0.04388595202923	0.00170234013894	0.00306128589049
760235	161	0.04388412637191	0.00166973043214	0.00304198943791
760235	162	0.04388228733419	0.00168755049669	0.00302235130930
760235	163	0.04388050662362	0.00171650759909	0.00300316152185
760235	164	0.04387884571657	0.00178890736779	0.00298520893753
760235	165	0.04387723837762	0.00175268758071	0.00296763721063
760235	166	0.04387552958102	0.00170835832486	0.00294881061915
760235	167	0.04387378307168	0.00170580893396	0.00292955410239
760235	168	0.04387207453019	0.00173047463202	0.00291042302753
760235	169	0.04387057412592	0.00200445229620	0.00289377289587
760235	170	0.04386935183619	0.00185692194830	0.00287997315451
760235	171	0.04386767605941	0.00170652427127	0.00286091184008
760235	172	0.04386605747521	0.00184624000763	0.00284270440201
760235	173	0.04386474315244	0.00195575899241	0.00282732363143
760235	174	0.04386317436875	0.00174675472108	0.00280918749175
760235	175	0.04386134921231	0.00172361784908	0.00278816268999
760235	176	0.04385952382888	0.00179774712405	0.00276554004608
760235	177	0.04385785017623	0.00195538300381	0.00274734993735
760235	178	0.04385628583288	0.00189192237506	0.00272619294548
760235	179	0.04385436601558	0.00179631730113	0.00270403381767
760235	180	0.04385233520268	0.00182409242267	0.00267834234527
760235	181	0.04385026370020	0.00182130128959	0.00265270551048
760235	182	0.04384808309971	0.00182961830221	0.00262511070691
760235	183	0.04384594948996	0.00192037575314	0.00259793040773
760235	184	0.04384401310123	0.00203251653007	0.00257288899033
760235	185	0.04384213409551	0.00201178158131	0.00254859492324
760235	186	0.04384014730341	0.00197386971399	0.00252241473083
760235	187	0.04383809312449	0.00193947219904	0.00249531844094
760235	188	0.04383604786342	0.00196492058527	0.00246800892951
760235	189	0.04383406952377	0.00193339227425	0.00244132274283
760235	190	0.04383194218504	0.00182949822073	0.00241227691072
760235	191	0.04382976723087	0.00181996340617	0.00238227677531
760235	192	0.04382762768811	0.00180548884892	0.00235227642945
760235	193	0.04382550987273	0.00180550002502	0.00232223399153
760235	194	0.04382343801413	0.00179891252972	0.00229249581366
760235	195	0.04382147056379	0.00185329210034	0.00226375980111
760235	196	0.04381985913905	0.00202099863597	0.00224010299889
760235	197	0.04381834990593	0.00185008704789	0.00221773222981
760235	198	0.04381651794002	0.00170987122353	0.00219022045283
760235	199	0.04381466011509	0.00169604555031	0.00216220370280
760235	200	0.04381290512073	0.00171477563686	0.00213538541462
760235	201	0.04381142096580	0.00191690869532	0.00211256588901
760235	202	0.04381075126639	0.00125772604033	0.00209864743205
760235	203	0.04380997019100	0.00119679653470	0.00208237139160
760235	204	0.04380914874374	0.00120320788809	0.00206523570141
760235	205	0.04380839089961	0.00126021632727	0.00204934473608
760235	206	0.04380766414257	0.00123166074966	0.00203410712210
760235	207	0.04380689454600	0.00120742575633	0.00201795286704
760235	208	0.04380613195285	0.00122935830656	0.00200183974152
760235	209	0.04380543663616	0.00129094266253	0.00198713880518
760235	210	0.04380477367801	0.00125903216550	0.00197304099448
760235	211	0.04380409200220	0.00125080451761	0.00195845102128
760235	212	0.04380345658609	0.00129156778640	0.00194478720117
760235	213	0.04380283473540	0.00125040402070	0.00193141365101
760235	214	0.04380216861238	0.00118435857633	0.00191695016350
760235	215	0.04380143875562	0.00113618387963	0.00190101626371
760235	216	0.04380068385180	0.00110405520603	0.00188450012282
760235	217	0.04379991426448	0.00108518434467	0.00186742434047
760235	218	0.04379915531432	0.00107928653740	0.00185061174234
760235	219	0.04379841894416	0.00106746358237	0.00183412151355
760235	220	0.04379769159118	0.00104018817783	0.00181781987224
760235	221	0.04379697194055	0.00104384472246	0.00180154431963
760235	222	0.04379633250402	0.00111422762727	0.00178707133924
760235	223	0.04379580571918	0.00115376340833	0.00177504098754
760235	224	0.04379527319075	0.00109840349257	0.00176288615249
760235	225	0.04379471272039	0.00106067920112	0.00175006958019
760235	226	0.04379415315504	0.00106231636457	0.00173718421003
760235	227	0.04379362847524	0.00106613136260	0.00172510501313
760235	228	0.04379312044436	0.00106104503671	0.00171327277436
760235	229	0.04379261566352	0.00101538008877	0.00170154355385
760235	230	0.04379207250438	0.00098644741474	0.00168876062347
760235	231	0.04379155080148	0.00101968569117	0.00167637364504
760235	232	0.04379108155300	0.00101656685624	0.00166528857177
760235	233	0.04379058858931	0.00097375246950	0.00165336304481
760235	234	0.04379005518411	0.00095723219574	0.00164056882272
760235	235	0.04378954716677	0.00099867901127	0.00162810400055
760235	236	0.04378909019379	0.00100946860342	0.00161707178243
760235	237	0.04378860164694	0.00095394843099	0.00160483828147
760235	238	0.04378806455484	0.00092109859737	0.00159165036609
760235	239	0.04378751994878	0.00091972542341	0.00157767378295
760235	240	0.04378698961005	0.00093773151131	0.00156484071717
760235	241	0.04378650341481	0.00099205278662	0.00155111008485
760235	242	0.04378607356631	0.00100240793008	0.00154201212794
760235	243	0.04378561100711	0.00093683695527	0.00152843395406
760235	244	0.04378511725346	0.00093187347399	0.00151660508459
760235	245	0.04378464327419	0.00093565678717	0.00150358306330
760235	246	0.04378417992672	0.00092904612169	0.00149166425014
760235	247	0.04378371267380	0.00090930884729	0.00147898995653
760235	248	0.04378322802420	0.00089503390382	0.00146593806410
760235	249	0.04378275516232	0.00093007499791	0.00145306633438
760235	250	0.04378236393067	0.00101522474737	0.00144224873491
760235	251	0.04378198469242	0.00095055071566	0.00143169585979
760235	252	0.04378156978184	0.00095525197196	0.00142011147948


==> experiments/ST_CG_adapt_px3Lshape.txt <==
level	ndof	iter	convRateDres	convRateDresRed	convRateerror	convRateerrorRed
0	425	0.06983007462421	0.05409005556835	0.06593387869231	0.05182943153202
1	2381	0.04392677272943	0.04036948503269	0.04222669945855	0.04040815266673
2	5969	0.02669315708159	0.01954371258931	0.02420443736736	0.02036642730065
3	27404	0.02512208301885	0.01710330878488	0.02184099757921	0.01668072143735
4	84692	0.02392961126017	0.01695917531544	0.02123285695554	0.01801073922490
5	459527	0.01971608044938	0.00557576553066	0.01437444002875	0.00588902553324
6	1256765	0.02061913439239	0.00694556295213	0.01487054943249	0.00579228983440


==> experiments/ST_CG_adapt_px3level0Lshape.txt <==
ndof	iter	res	dres	error
425	1	0.37917551437736	0.63682194616395	0.37639854072376
425	2	0.35394023502154	0.62384986355036	0.35096364110773
425	3	0.29497032363564	0.55769289245316	0.29139196014962
425	4	0.24533028407360	0.45673145596602	0.24101606002560
425	5	0.22401415734901	0.32628287201431	0.21928094546014
425	6	0.20398833932008	0.30729186557531	0.19877883625543
425	7	0.18033035769904	0.30085118471790	0.17441567322428
425	8	0.16048219552278	0.29406290613182	0.15380613363014
425	9	0.14180398309570	0.22395375182062	0.13420192598966
425	10	0.12727555214706	0.15230776053506	0.11874700946882
425	11	0.12049108865245	0.16839718886002	0.11144457067648
425	12	0.10806051426522	0.16023742076222	0.09787168274241
425	13	0.09959575426730	0.11952445270449	0.08843698462238
425	14	0.09317248568329	0.12284649737129	0.08113506944855
425	15	0.08458729921197	0.11031262442915	0.07111119942369
425	16	0.07781388050253	0.10503613241503	0.06290298879318
425	17	0.07226328647607	0.06173492721607	0.05589068757014
425	18	0.07083067617811	0.04200668584916	0.05402567814361
425	19	0.06937062251340	0.05641197393534	0.05209675582388
425	20	0.06692257016907	0.06004506556478	0.04878951383697
425	21	0.06398636505038	0.06108018576027	0.04467710887219
425	22	0.06175812382897	0.05308551376797	0.04142288196401
425	23	0.05889506205506	0.05721397209583	0.03701910312377
425	24	0.05553833395085	0.05878303840803	0.03140535423428
425	25	0.05318790113577	0.04569579939907	0.02703224242586
425	26	0.05127723843392	0.03465535918004	0.02304650096268
425	27	0.05040099151250	0.02364371688680	0.02102495850702
425	28	0.04975436998702	0.02403635599836	0.01942385043271
425	29	0.04924041914340	0.02549494870836	0.01806671792542
425	30	0.04858854385504	0.02175154149987	0.01620601739184
425	31	0.04810121047616	0.01838010555686	0.01468049557822
425	32	0.04780275694719	0.01132333323234	0.01367095619556
425	33	0.04764781281764	0.01051856360545	0.01311904608398
425	34	0.04748219740596	0.01303115365300	0.01250437757787
425	35	0.04709132176760	0.01502231300117	0.01092729719038
425	36	0.04682113294877	0.01204638413181	0.00969742637496
425	37	0.04669215847275	0.00844304818225	0.00905442880926
425	38	0.04661485091943	0.00853868943620	0.00864705561596
425	39	0.04651169493521	0.00837575510209	0.00807266984573
425	40	0.04636962619367	0.00934348671877	0.00720948598423
425	41	0.04625868063859	0.00977774557708	0.00645797961152
425	42	0.04622266660158	0.00586893507210	0.00619488384114
425	43	0.04618171372846	0.00613104863745	0.00588164003929
425	44	0.04612746800643	0.00599501984416	0.00543955923154
425	45	0.04607360418690	0.00596272686002	0.00496237850783
425	46	0.04605164955660	0.00610905942241	0.00475434218244
425	47	0.04602135401766	0.00359306999621	0.00445151840003
425	48	0.04600658262807	0.00281409859055	0.00429622768620
425	49	0.04599589035487	0.00267755342322	0.00418029548578
425	50	0.04598260944474	0.00291049155912	0.00403170119706
425	51	0.04597457829751	0.00388045178751	0.00393914311005
425	52	0.04596279451436	0.00308037535384	0.00379929602083
425	53	0.04594377392259	0.00385759086744	0.00356210806630
425	54	0.04592372307296	0.00378355888273	0.00329361559901
425	55	0.04590304155077	0.00391478020614	0.00299172014537
425	56	0.04589286215861	0.00377466762864	0.00283141326395
425	57	0.04587976867589	0.00319613017379	0.00261082793771
425	58	0.04586788206610	0.00183254995780	0.00239301129431
425	59	0.04586297738218	0.00157415701837	0.00229716687619
425	60	0.04586029043479	0.00197366527174	0.00224291623785
425	61	0.04585787649211	0.00142301015120	0.00219303425050
425	62	0.04585254525608	0.00179486377892	0.00207869860842
425	63	0.04584596284913	0.00193442967078	0.00192839925543
425	64	0.04584312412989	0.00204485032333	0.00185983948747
425	65	0.04583941342776	0.00141468178059	0.00176619829147
425	66	0.04583598935966	0.00139156360536	0.00167513910507
425	67	0.04583377702095	0.00182238324477	0.00161353830993
425	68	0.04583097882207	0.00159136894265	0.00153205029218
425	69	0.04582693817792	0.00161527584991	0.00140604632918
425	70	0.04582340725329	0.00144379390381	0.00128597731934
425	71	0.04582173929340	0.00154063217750	0.00122523031863
425	72	0.04581962043735	0.00103224313379	0.00114345214793
425	73	0.04581765869067	0.00112424849651	0.00106211095062
425	74	0.04581675408645	0.00121286848137	0.00102241193591
425	75	0.04581446451419	0.00093473278737	0.00091425017967
425	76	0.04581308292689	0.00086784994917	0.00084233196278
425	77	0.04581228503790	0.00118478557363	0.00079783772282
425	78	0.04581137628405	0.00084423984720	0.00074392909183
425	79	0.04581064205746	0.00111224711531	0.00069736884435
425	80	0.04580975854490	0.00083308062122	0.00063685988720
425	81	0.04580880357040	0.00074281549260	0.00056419234204
425	82	0.04580850497254	0.00050625890180	0.00053946577940
425	83	0.04580807587770	0.00046846377612	0.00050182069756
425	84	0.04580776146815	0.00048795271970	0.00047236230572
425	85	0.04580760294773	0.00038739347923	0.00045678862142
425	86	0.04580734315155	0.00035721222589	0.00043003310277
425	87	0.04580720454358	0.00044208507177	0.00041506992883
425	88	0.04580702862235	0.00035330482613	0.00039529308683
425	89	0.04580686577797	0.00050756888667	0.00037610885425
425	90	0.04580671417325	0.00036732682781	0.00035732264654
425	91	0.04580656294854	0.00033483275055	0.00033750504787
425	92	0.04580646772523	0.00033478337508	0.00032439653942
425	93	0.04580630778602	0.00023157740538	0.00030111168257
425	94	0.04580622029009	0.00030125490795	0.00028760084216
425	95	0.04580614925646	0.00026180769477	0.00027614941378
425	96	0.04580606284943	0.00021785553186	0.00026154042032
425	97	0.04580598343196	0.00026906114907	0.00024734013631
425	98	0.04580594346289	0.00014182291476	0.00023986789675
425	99	0.04580589215951	0.00029627484268	0.00022988916135
425	100	0.04580583168639	0.00024396530407	0.00021754908025
425	101	0.04580577847486	0.00020829602971	0.00020610529052
425	102	0.04580574769835	0.00016501907449	0.00019918655001
425	103	0.04580569888506	0.00016368046322	0.00018765923429
425	104	0.04580567500329	0.00016627114699	0.00018175802874
425	105	0.04580564465787	0.00013670100025	0.00017398833787
425	106	0.04580560462995	0.00014464172610	0.00016320266735
425	107	0.04580556913748	0.00016943496405	0.00015298703717
425	108	0.04580554245103	0.00014923609696	0.00014484054404
425	109	0.04580550677431	0.00012093722105	0.00013319389313
425	110	0.04580548524404	0.00015702362464	0.00012561275729
425	111	0.04580547128356	0.00010599736089	0.00012044320154
425	112	0.04580545896064	0.00012367373171	0.00011570637047
425	113	0.04580544584514	0.00010367560875	0.00011044519924
425	114	0.04580542542101	0.00012905447918	0.00010167716440
425	115	0.04580541209966	0.00009942031644	0.00009551270928
425	116	0.04580540255460	0.00010774302476	0.00009082817938
425	117	0.04580539734063	0.00006959348458	0.00008815817807
425	118	0.04580538975607	0.00005875243616	0.00008410082419
425	119	0.04580538588832	0.00006925859295	0.00008195011397
425	120	0.04580538293285	0.00005165325677	0.00008026548360
425	121	0.04580537944477	0.00006957252013	0.00007822183375
425	122	0.04580537276556	0.00005507723932	0.00007413458772
425	123	0.04580536505978	0.00007705287453	0.00006907031123
425	124	0.04580536010336	0.00006652835827	0.00006559910304
425	125	0.04580535247731	0.00005737468679	0.00005986565130
425	126	0.04580534679586	0.00005565086114	0.00005521374413
425	127	0.04580534382397	0.00005333736438	0.00005260088069
425	128	0.04580534007169	0.00004215956975	0.00004909576833


==> experiments/ST_CG_adapt_px3level1Lshape.txt <==
ndof	iter	res	dres	error
2381	1	0.49737202723286	1.32526099999974	0.49550753959229
2381	2	0.40844371882953	1.22730509239301	0.40617119908845
2381	3	0.35375423814409	0.96677086453225	0.35112796024059
2381	4	0.28208868600397	0.69666166400671	0.27878807675729
2381	5	0.25676771920786	0.55685147007703	0.25313716757039
2381	6	0.22934125024119	0.47023786434569	0.22526913057883
2381	7	0.21239718529382	0.39258751143183	0.20799357987404
2381	8	0.19318378750616	0.38309336450416	0.18833147519484
2381	9	0.17589694850033	0.35226080433745	0.17055353634436
2381	10	0.16161562675004	0.32349652611291	0.15578314949504
2381	11	0.14726020755456	0.27855690591039	0.14083447031021
2381	12	0.13632187762981	0.24379924293184	0.12935391350934
2381	13	0.12693815493982	0.21756278975173	0.11942393971908
2381	14	0.11746784403366	0.21038546138981	0.10930451142449
2381	15	0.10920575679488	0.19134736013064	0.10037271349300
2381	16	0.10163269447306	0.14759697066788	0.09207599289560
2381	17	0.09679910841523	0.12512642181108	0.08671130236332
2381	18	0.09330035679983	0.10761685491921	0.08278731106891
2381	19	0.09033390582649	0.10139569749860	0.07942920718131
2381	20	0.08735942875051	0.10118270798650	0.07602928723997
2381	21	0.08469698002081	0.10424215498155	0.07295453822298
2381	22	0.08202682181935	0.09333420502798	0.06983685569484
2381	23	0.07921314419229	0.09775899755070	0.06650949373937
2381	24	0.07684880108103	0.08618209514782	0.06367518022098
2381	25	0.07479373329148	0.06950810071450	0.06117920767099
2381	26	0.07310916731122	0.06476819716682	0.05910790364360
2381	27	0.07168589435295	0.06758285834479	0.05733814434908
2381	28	0.07004817987298	0.06419116249447	0.05527697746382
2381	29	0.06818414491000	0.06339713702029	0.05289495009338
2381	30	0.06662548116047	0.06344261002362	0.05086997354655
2381	31	0.06533151561977	0.05456801694244	0.04916308367235
2381	32	0.06400749722082	0.05629074487808	0.04738949479421
2381	33	0.06274355307281	0.05627927331222	0.04566793693936
2381	34	0.06131056211305	0.05618084147447	0.04367831350255
2381	35	0.05988056585893	0.05603011865649	0.04164728125220
2381	36	0.05848678500498	0.05261566947255	0.03961718123734
2381	37	0.05729840428024	0.05049012154247	0.03784081299204
2381	38	0.05603883565182	0.05110265035480	0.03590507188683
2381	39	0.05482121736470	0.04826397477513	0.03397339906968
2381	40	0.05377044753688	0.04547239346855	0.03225040855933
2381	41	0.05284820588999	0.04176385908684	0.03068814192270
2381	42	0.05194310217016	0.04005913696185	0.02910181073187
2381	43	0.05119232897072	0.03665331821616	0.02773958883454
2381	44	0.05054075522784	0.03568010707701	0.02651790103944
2381	45	0.04991079771414	0.03196296509405	0.02529663008169
2381	46	0.04934155951104	0.03038298793300	0.02415412042890
2381	47	0.04877039907365	0.02833902047487	0.02296486034415
2381	48	0.04831034737240	0.02674924591249	0.02197096258193
2381	49	0.04788783027744	0.02687444640584	0.02102565675489
2381	50	0.04747526956886	0.02572571451848	0.02006826318491
2381	51	0.04710885482015	0.02438471874157	0.01918535065466
2381	52	0.04677625395442	0.02313970157384	0.01835350863898
2381	53	0.04647813086317	0.02189875393121	0.01757980932878
2381	54	0.04619436260316	0.02131840584258	0.01681520496288
2381	55	0.04592710839809	0.02153369033684	0.01606644711528
2381	56	0.04575186500734	0.02149915931745	0.01555842096307
2381	57	0.04554347844341	0.01862801841052	0.01493450412188
2381	58	0.04536147116475	0.01731441788238	0.01436988064221
2381	59	0.04519158452475	0.01614897179122	0.01382423739930
2381	60	0.04502306252382	0.01590764889613	0.01326296393195
2381	61	0.04486024700868	0.01556319863397	0.01269927579447
2381	62	0.04470753238486	0.01575870246557	0.01214881115394
2381	63	0.04454726101192	0.01512068022103	0.01154506333057
2381	64	0.04439691980940	0.01526788620957	0.01095062854801
2381	65	0.04424937338881	0.01439036651606	0.01033621110803
2381	66	0.04412662158236	0.01350365806406	0.00979739613987
2381	67	0.04402316646186	0.01282101851907	0.00932036989115
2381	68	0.04393827752446	0.01284481591294	0.00891081932578
2381	69	0.04386498293653	0.01249879622552	0.00854209123212
2381	70	0.04378643431233	0.01156991363456	0.00812912362732
2381	71	0.04370358153239	0.01075724051180	0.00767033859519
2381	72	0.04363655131637	0.00973414517463	0.00727871826260
2381	73	0.04358391409613	0.00844922728984	0.00695620234378
2381	74	0.04354005723628	0.00781899207516	0.00667591750073
2381	75	0.04349711956675	0.00740262822040	0.00638982438637
2381	76	0.04346215462797	0.00747288599942	0.00614725103738
2381	77	0.04343426766552	0.00758919132518	0.00594679102029
2381	78	0.04340733466751	0.00702368202704	0.00574673527872
2381	79	0.04337915858322	0.00658688843732	0.00552997752476
2381	80	0.04335258654021	0.00649471333257	0.00531758986582
2381	81	0.04333094589638	0.00643836569348	0.00513821921594
2381	82	0.04331156787216	0.00612626321359	0.00497223418347
2381	83	0.04329290843757	0.00558524449067	0.00480700777717
2381	84	0.04327470622053	0.00533642326620	0.00464026615422
2381	85	0.04325292388635	0.00541043929988	0.00443259328297
2381	86	0.04323321242883	0.00513000413109	0.00423600621545
2381	87	0.04321780566230	0.00479109987610	0.00407580801679
2381	88	0.04320371852803	0.00437835640682	0.00392365936626
2381	89	0.04318994113104	0.00432084150395	0.00376898087346
2381	90	0.04317785333136	0.00411314179531	0.00362787381696
2381	91	0.04316755909737	0.00381985721926	0.00350323762021
2381	92	0.04315696492686	0.00365723884510	0.00337019441259
2381	93	0.04314682394208	0.00389577373236	0.00323775821879
2381	94	0.04313630185259	0.00369586940678	0.00309438333362
2381	95	0.04312623266051	0.00343425546423	0.00295070053800
2381	96	0.04311851148948	0.00356245848277	0.00283561199309
2381	97	0.04311296421072	0.00326367626048	0.00274996073225
2381	98	0.04310702015455	0.00308670462320	0.00265512793720
2381	99	0.04310072604568	0.00317009873467	0.00255088998168
2381	100	0.04309595158886	0.00318852031605	0.00246889489553
2381	101	0.04309158195908	0.00306750389742	0.00239139477179
2381	102	0.04308685116149	0.00271703786895	0.00230456187646
2381	103	0.04308159072278	0.00261390202429	0.00220401209704
2381	104	0.04307669773105	0.00242300890823	0.00210619041617
2381	105	0.04307275733890	0.00265647904425	0.00202398596140
2381	106	0.04306948171607	0.00252544963117	0.00195303225016
2381	107	0.04306577047766	0.00214087858796	0.00186940829978
2381	108	0.04306276580220	0.00190775127078	0.00179886444856
2381	109	0.04306001048538	0.00178267818230	0.00173166579757
2381	110	0.04305740018293	0.00166235805392	0.00166551346899
2381	111	0.04305514899180	0.00161350192245	0.00160627118584
2381	112	0.04305270549144	0.00174095857535	0.00153942871196
2381	113	0.04305029981271	0.00160460628721	0.00147066295495
2381	114	0.04304836838452	0.00153876115762	0.00141303824868
2381	115	0.04304661427124	0.00158211639547	0.00135859153204
2381	116	0.04304535551451	0.00155945441288	0.00131814630111
2381	117	0.04304405940147	0.00143985927909	0.00127516423360
2381	118	0.04304253214396	0.00138402403206	0.00122253747317
2381	119	0.04304104532408	0.00142160581215	0.00116906915540
2381	120	0.04304004549357	0.00156241165343	0.00113168688514
2381	121	0.04303907003764	0.00121794322347	0.00109398670587
2381	122	0.04303797147869	0.00110282352474	0.00104989813589
2381	123	0.04303702721995	0.00115452227617	0.00101055223691
2381	124	0.04303630417988	0.00116351566274	0.00097940645361
2381	125	0.04303561858896	0.00105226117248	0.00094894123209
2381	126	0.04303484639297	0.00100438976950	0.00091341445952
2381	127	0.04303410709541	0.00096231767400	0.00087807242981
2381	128	0.04303341579628	0.00096844798010	0.00084369463238
2381	129	0.04303292366599	0.00101164887853	0.00081833409319
2381	130	0.04303247977398	0.00092638717053	0.00079479670803
2381	131	0.04303196532652	0.00089059263272	0.00076658311926
2381	132	0.04303153532826	0.00091645222770	0.00074220036255
2381	133	0.04303109528751	0.00085007348710	0.00071637963918
2381	134	0.04303057151205	0.00076631494252	0.00068438770119
2381	135	0.04303008137377	0.00083394950604	0.00065301461457
2381	136	0.04302976564276	0.00087709755205	0.00063199366533
2381	137	0.04302939000045	0.00069765441903	0.00060600017293
2381	138	0.04302899019883	0.00067665158813	0.00057705887352
2381	139	0.04302862086541	0.00062992267233	0.00054896188569
2381	140	0.04302829481182	0.00063395125695	0.00052290545074
2381	141	0.04302805215321	0.00072971517123	0.00050263274951
2381	142	0.04302787139498	0.00060958091826	0.00048698401787
2381	143	0.04302763024377	0.00054858313507	0.00046529594874
2381	144	0.04302741910197	0.00052808889915	0.00044544490728
2381	145	0.04302722294670	0.00052201237967	0.00042617096654
2381	146	0.04302707138877	0.00052394871431	0.00041065420987
2381	147	0.04302691763456	0.00048014736797	0.00039428503258
2381	148	0.04302676012312	0.00045094176888	0.00037677747123
2381	149	0.04302659388650	0.00041164573068	0.00035737157336
2381	150	0.04302644278648	0.00040277071562	0.00033877372814
2381	151	0.04302631238970	0.00040787565326	0.00032187207021
2381	152	0.04302620833339	0.00042634001283	0.00030772887431
2381	153	0.04302611628090	0.00037810516463	0.00029465308271
2381	154	0.04302601902125	0.00033324651209	0.00028017910551
2381	155	0.04302592952133	0.00032357328498	0.00026617451102
2381	156	0.04302584057048	0.00031152052901	0.00025147999046
2381	157	0.04302576533085	0.00030948885733	0.00023834806494
2381	158	0.04302570957193	0.00032008003797	0.00022812548602
2381	159	0.04302566470320	0.00026240856358	0.00021955568793
2381	160	0.04302561688694	0.00026601128662	0.00021004497508
2381	161	0.04302558072990	0.00026846934717	0.00020255985142
2381	162	0.04302554365623	0.00022212229808	0.00019458417258
2381	163	0.04302550415439	0.00021216437602	0.00018569738416
2381	164	0.04302546737939	0.00020259863566	0.00017703546566
2381	165	0.04302543318483	0.00019724476875	0.00016857961812
2381	166	0.04302540869917	0.00020882722515	0.00016225232282
2381	167	0.04302539062001	0.00018891713114	0.00015742120436
2381	168	0.04302537045044	0.00018176256478	0.00015185355386
2381	169	0.04302535472560	0.00017820357202	0.00014734433894
2381	170	0.04302533798061	0.00015737073784	0.00014240252727
2381	171	0.04302532194693	0.00016674767165	0.00013749566024
2381	172	0.04302530909653	0.00015555619638	0.00013342923404
2381	173	0.04302529298478	0.00014431529013	0.00012816203856
2381	174	0.04302527624305	0.00013735514870	0.00012242581005
2381	175	0.04302526235090	0.00014048084471	0.00011746527028
2381	176	0.04302525219455	0.00013367457412	0.00011371101209
2381	177	0.04302524083554	0.00012198350951	0.00010933717971
2381	178	0.04302522889310	0.00011813391033	0.00010453925632
2381	179	0.04302521938843	0.00013028897227	0.00010056950230
2381	180	0.04302521232367	0.00012485182871	0.00009748792862
2381	181	0.04302520465356	0.00012013895202	0.00009404534013
2381	182	0.04302519793494	0.00010790168439	0.00009092754589
2381	183	0.04302519083779	0.00009805975064	0.00008748132924
2381	184	0.04302518518610	0.00010813337990	0.00008466668269
2381	185	0.04302518094574	0.00008988379098	0.00008246475479
2381	186	0.04302517509527	0.00008397770880	0.00007934539469
2381	187	0.04302516996182	0.00008887558916	0.00007650834381
2381	188	0.04302516532131	0.00008638631912	0.00007383674708
2381	189	0.04302516034293	0.00007756049665	0.00007087494155
2381	190	0.04302515581469	0.00007230951883	0.00006806104703
2381	191	0.04302515223636	0.00008167747713	0.00006576351305
2381	192	0.04302514939170	0.00007540486253	0.00006386091310
2381	193	0.04302514582157	0.00007447798341	0.00006140854389
2381	194	0.04302514285770	0.00007520380715	0.00005928439059
2381	195	0.04302513957681	0.00006391719095	0.00005684781064
2381	196	0.04302513645303	0.00005815664542	0.00005442879325
2381	197	0.04302513383218	0.00005560442237	0.00005230088389
2381	198	0.04302513164508	0.00006096912602	0.00005047944150
2381	199	0.04302512962598	0.00005903942363	0.00004871408562
2381	200	0.04302512723235	0.00005578064760	0.00004654366888
2381	201	0.04302512523079	0.00006189120780	0.00004466250024
2381	202	0.04302512426161	0.00003897371312	0.00004371175994


==> experiments/ST_CG_adapt_px3level2Lshape.txt <==
ndof	iter	res	dres	error
5969	1	0.51092265361411	1.42964513520000	0.50953882146730
5969	2	0.40287346242659	1.02567399959116	0.40111704807105
5969	3	0.32771407479199	0.99948711231843	0.32555241773676
5969	4	0.27150793736343	0.60650321753003	0.26889482459111
5969	5	0.24007012031685	0.50788751159450	0.23711080748950
5969	6	0.21375294904198	0.36334395088974	0.21042383618453
5969	7	0.19621517738935	0.38258246113728	0.19258313684195
5969	8	0.17624217601794	0.35539778019926	0.17218933926454
5969	9	0.16021537196117	0.33030657099744	0.15574604069162
5969	10	0.14100513260178	0.26451035985115	0.13590550949887
5969	11	0.13077818607617	0.21768244831538	0.12526287981040
5969	12	0.12185157330331	0.20615792022977	0.11591230187870
5969	13	0.11234549026249	0.18509176450495	0.10587426142880
5969	14	0.10305806910163	0.17078084801477	0.09596257711490
5969	15	0.09548027221972	0.15283802065769	0.08777433119160
5969	16	0.09066372276863	0.11780430703632	0.08250914726331
5969	17	0.08667058241087	0.11367486557177	0.07810018399024
5969	18	0.08251981264053	0.10615785515951	0.07346676828106
5969	19	0.07869189668824	0.09724793212755	0.06913943347339
5969	20	0.07547360080275	0.09129335405066	0.06545310494743
5969	21	0.07240330865964	0.09133728229166	0.06188766236721
5969	22	0.06952170155981	0.07664997452454	0.05849024224592
5969	23	0.06734653826601	0.06985313091740	0.05588734423316
5969	24	0.06503923550375	0.07016709113796	0.05308425710599
5969	25	0.06305440164929	0.07114670988915	0.05063289485253
5969	26	0.06122211518337	0.06235008974201	0.04833196879264
5969	27	0.05930322331108	0.05589542913660	0.04587703187518
5969	28	0.05775300843360	0.05173606701239	0.04385473436587
5969	29	0.05623712674771	0.05470085984910	0.04183828457257
5969	30	0.05500367610122	0.04890603218095	0.04016502860318
5969	31	0.05376587322737	0.04625319609305	0.03845247655479
5969	32	0.05240705450173	0.04871396374740	0.03652837184236
5969	33	0.05115439833782	0.04571966254958	0.03470725874880
5969	34	0.05014650124167	0.04166253551538	0.03320379571547
5969	35	0.04924369351177	0.03931196118289	0.03182389625735
5969	36	0.04836617383323	0.03513190600102	0.03044839758102
5969	37	0.04753064551698	0.03556833265844	0.02910289520822
5969	38	0.04666905194134	0.03635645843208	0.02767337124347
5969	39	0.04585074739522	0.03150993632554	0.02626984703718
5969	40	0.04516620067634	0.02990770469747	0.02505591557454
5969	41	0.04451867470676	0.02867192797725	0.02386892357291
5969	42	0.04388676140515	0.02758167917837	0.02266849235985
5969	43	0.04323169102476	0.02616138676768	0.02137269296096
5969	44	0.04270701614432	0.02574319322443	0.02029045355339
5969	45	0.04215784537902	0.02345939418152	0.01910751607805
5969	46	0.04171799577978	0.02282145398525	0.01811641351970
5969	47	0.04133418165673	0.02099399541446	0.01721418745910
5969	48	0.04098563104684	0.01847966514678	0.01635958372528
5969	49	0.04070528165803	0.01733218638037	0.01564398746780
5969	50	0.04047044054694	0.01517827535569	0.01502236943983
5969	51	0.04026612301790	0.01428442231667	0.01446291863047
5969	52	0.04009155618628	0.01376025061404	0.01396956250965
5969	53	0.03993131370571	0.01257241901952	0.01350281646851
5969	54	0.03977847605832	0.01326075713511	0.01304391530924
5969	55	0.03963542938201	0.01184969895593	0.01260096160543
5969	56	0.03951352202357	0.01113637323130	0.01221210923681
5969	57	0.03939388990934	0.01164061148786	0.01181929496911
5969	58	0.03927851239115	0.01241418149079	0.01142885396425
5969	59	0.03919026509769	0.01288835373504	0.01112178243612
5969	60	0.03909094395658	0.01203286884990	0.01076657148277
5969	61	0.03897507162798	0.01084216577879	0.01033795691449
5969	62	0.03887066383518	0.01039060176086	0.00993707700161
5969	63	0.03876917902722	0.01011381471564	0.00953236665906
5969	64	0.03867978248792	0.00948166894266	0.00916199354096
5969	65	0.03860208910177	0.00902386786632	0.00882822046965
5969	66	0.03853204360993	0.00821184211943	0.00851672267623
5969	67	0.03847120011752	0.00816913298991	0.00823707523623
5969	68	0.03841740458188	0.00765990821409	0.00798203481330
5969	69	0.03837802064566	0.00767608249399	0.00779027278117
5969	70	0.03834487149936	0.00711403222400	0.00762530035000
5969	71	0.03830901978887	0.00625380197870	0.00744293239085
5969	72	0.03827348332285	0.00637891369555	0.00725782006052
5969	73	0.03823401540575	0.00617379349645	0.00704675248211
5969	74	0.03819733937930	0.00635991921717	0.00684500045000
5969	75	0.03816202699789	0.00592186455260	0.00664515392226
5969	76	0.03813606015195	0.00552393610343	0.00649439562615
5969	77	0.03811486431031	0.00609488202202	0.00636879147159
5969	78	0.03809314799080	0.00505237404904	0.00623755890843
5969	79	0.03807146576782	0.00493651109120	0.00610380429079
5969	80	0.03804987317095	0.00469171519178	0.00596770961217
5969	81	0.03803100700260	0.00437384247531	0.00584627291193
5969	82	0.03801616136999	0.00461742103053	0.00574897048599
5969	83	0.03800405706975	0.00432923260189	0.00566841681332
5969	84	0.03798971303272	0.00395383387265	0.00557150621130
5969	85	0.03797744151013	0.00361282836358	0.00548726126382
5969	86	0.03796711902597	0.00395980404904	0.00541538366706
5969	87	0.03795707127143	0.00384969275423	0.00534451072193
5969	88	0.03794665109206	0.00343570126603	0.00527000458703
5969	89	0.03793558411506	0.00339319383566	0.00518974069272
5969	90	0.03792499103501	0.00333009550543	0.00511183848133
5969	91	0.03791597745041	0.00360841003590	0.00504461907242
5969	92	0.03790784645941	0.00337502389211	0.00498321922752
5969	93	0.03789922024071	0.00316469095821	0.00491726684199
5969	94	0.03789010734460	0.00308097739282	0.00484662604197
5969	95	0.03788099422748	0.00324661684462	0.00477498113970
5969	96	0.03787222180593	0.00343431284075	0.00470499826738
5969	97	0.03786490359594	0.00331697383607	0.00464581973750
5969	98	0.03785720795191	0.00308572562488	0.00458278359859
5969	99	0.03784819013449	0.00304752086551	0.00450780990332
5969	100	0.03783829418603	0.00319996922023	0.00442410517033
5969	101	0.03782851725315	0.00309306911290	0.00433983284778
5969	102	0.03781961661804	0.00310087625357	0.00426168692796
5969	103	0.03781071314260	0.00313015632249	0.00418208647152
5969	104	0.03780360454708	0.00329119302191	0.00411742818842
5969	105	0.03779571507173	0.00318984853741	0.00404449011928
5969	106	0.03778780673333	0.00288816767491	0.00397003176035
5969	107	0.03777963923654	0.00297278464918	0.00389166728994
5969	108	0.03777237078378	0.00307499642328	0.00382058744222
5969	109	0.03776670912623	0.00323374454842	0.00376429066230
5969	110	0.03776036254549	0.00283114387526	0.00370017072350
5969	111	0.03775330426805	0.00268075678813	0.00362754029383
5969	112	0.03774607292998	0.00265901420523	0.00355158901469
5969	113	0.03773958457005	0.00263664527143	0.00348204486330
5969	114	0.03773248943673	0.00263852480356	0.00340448516497
5969	115	0.03772616112621	0.00248265887852	0.00333380271827
5969	116	0.03772032343370	0.00234691778193	0.00326727052483
5969	117	0.03771522857283	0.00224138227656	0.00320809052341
5969	118	0.03771031987533	0.00225976262741	0.00315004061440
5969	119	0.03770538573802	0.00240519446055	0.00309060577988
5969	120	0.03770053307074	0.00237634864332	0.00303102587905
5969	121	0.03769636434387	0.00224871979152	0.00297889770704
5969	122	0.03769190871443	0.00218932261398	0.00292215993867
5969	123	0.03768764378622	0.00203214936758	0.00286681020685
5969	124	0.03768341607675	0.00202492300780	0.00281086700582
5969	125	0.03767941745844	0.00201497905914	0.00275690478933
5969	126	0.03767566307361	0.00211768161024	0.00270526368511
5969	127	0.03767245285787	0.00224584184822	0.00266031989542
5969	128	0.03766961920972	0.00202293320216	0.00262001168052
5969	129	0.03766630830106	0.00192037232219	0.00257211664220
5969	130	0.03766278408646	0.00191107618090	0.00252014001184
5969	131	0.03765942785971	0.00192102473541	0.00246963325027
5969	132	0.03765627347574	0.00187412752465	0.00242120377508
5969	133	0.03765333572400	0.00194277972191	0.00237521272317
5969	134	0.03765030734120	0.00180031046623	0.00232685937142
5969	135	0.03764748088013	0.00171579138051	0.00228080677633
5969	136	0.03764475382251	0.00163185781518	0.00223547563423
5969	137	0.03764241021861	0.00150023735892	0.00219577768448
5969	138	0.03764030649065	0.00163428830666	0.00215952417637
5969	139	0.03763849117217	0.00166727861472	0.00212774549439
5969	140	0.03763682514709	0.00155152037185	0.00209816786729
5969	141	0.03763474032817	0.00148651045996	0.00206054392460
5969	142	0.03763265995678	0.00140367844087	0.00202231272290
5969	143	0.03763076205160	0.00138616780388	0.00198679429318
5969	144	0.03762896682386	0.00131794400195	0.00195260254472
5969	145	0.03762711558874	0.00135848445259	0.00191670475966
5969	146	0.03762530238862	0.00142837187870	0.00188088082439
5969	147	0.03762383649116	0.00153221013755	0.00185141365248
5969	148	0.03762248919105	0.00139366619884	0.00182391444252
5969	149	0.03762088598757	0.00126671021108	0.00179064422327
5969	150	0.03761941947712	0.00125618928614	0.00175965700232
5969	151	0.03761821505126	0.00135445587878	0.00173379223591
5969	152	0.03761720161063	0.00126545490909	0.00171173810581
5969	153	0.03761605321822	0.00116455307236	0.00168639562214
5969	154	0.03761501246724	0.00120596295321	0.00166308997770
5969	155	0.03761405868768	0.00120297533796	0.00164145294692
5969	156	0.03761303915889	0.00112158045242	0.00161798878360
5969	157	0.03761202865000	0.00111625613663	0.00159439875735
5969	158	0.03761097030160	0.00112128741378	0.00156931010431
5969	159	0.03760988650777	0.00109176678781	0.00154320051355
5969	160	0.03760884985185	0.00109836697453	0.00151780532560
5969	161	0.03760789420078	0.00117450998855	0.00149401658883
5969	162	0.03760701818839	0.00110375778816	0.00147188201476
5969	163	0.03760605166493	0.00105199467517	0.00144706044501
5969	164	0.03760495861888	0.00107053860695	0.00141847009434
5969	165	0.03760399689465	0.00110933111029	0.00139282635378
5969	166	0.03760322229485	0.00109226587428	0.00137182155725
5969	167	0.03760235745684	0.00102143054799	0.00134798022556
5969	168	0.03760140515564	0.00100189839630	0.00132124053120
5969	169	0.03760036414119	0.00100131430507	0.00129137729167
5969	170	0.03759936587281	0.00096835359369	0.00126207677869
5969	171	0.03759843225949	0.00093226793984	0.00123403793680
5969	172	0.03759758961417	0.00089698509463	0.00120818181655
5969	173	0.03759681842130	0.00089228058423	0.00118402848367
5969	174	0.03759609121749	0.00090927437955	0.00116079390286
5969	175	0.03759547446003	0.00094603979884	0.00114073211717
5969	176	0.03759486634061	0.00088842576663	0.00112057930793
5969	177	0.03759417701999	0.00086904595404	0.00109731022346
5969	178	0.03759343346353	0.00083699946151	0.00107163844734
5969	179	0.03759276117214	0.00082420784730	0.00104788941352
5969	180	0.03759211898745	0.00079266276146	0.00102468747117
5969	181	0.03759146937152	0.00079290188008	0.00100067055029
5969	182	0.03759083479600	0.00081113497302	0.00097664474951
5969	183	0.03759018428552	0.00080192913646	0.00095137771541
5969	184	0.03758956812541	0.00080846262735	0.00092682200704
5969	185	0.03758907979842	0.00088019230930	0.00090688724055
5969	186	0.03758864105897	0.00081292772610	0.00088859413581
5969	187	0.03758812972691	0.00073621119227	0.00086678741740
5969	188	0.03758761499366	0.00069441787851	0.00084426359746
5969	189	0.03758712123711	0.00069760428753	0.00082208266256
5969	190	0.03758666874114	0.00066715005800	0.00080120781597
5969	191	0.03758621630378	0.00067831033301	0.00077978548875
5969	192	0.03758574229174	0.00067959675281	0.00075668010183
5969	193	0.03758532048764	0.00068664328942	0.00073551319265
5969	194	0.03758491905127	0.00070120454536	0.00071479610808
5969	195	0.03758460212398	0.00071841772290	0.00069800430841
5969	196	0.03758429614123	0.00068965184836	0.00068139907011
5969	197	0.03758395636038	0.00062562374006	0.00066247390391
5969	198	0.03758361142051	0.00060225520957	0.00064268656240
5969	199	0.03758325174009	0.00058065418490	0.00062137820346
5969	200	0.03758292880753	0.00056190408764	0.00060160886193
5969	201	0.03758261245294	0.00055672554205	0.00058159244611
5969	202	0.03758245833685	0.00039557116622	0.00057154918321
5969	203	0.03758231412940	0.00043314767525	0.00056197910847
5969	204	0.03758219622579	0.00044825874278	0.00055404509421
5969	205	0.03758206036323	0.00040752126540	0.00054475056641
5969	206	0.03758190369760	0.00040230344883	0.00053382690810
5969	207	0.03758174896510	0.00039539631798	0.00052281824186
5969	208	0.03758161354905	0.00040136999223	0.00051299012757
5969	209	0.03758148886673	0.00041547254241	0.00050376747811
5969	210	0.03758137632350	0.00042149047677	0.00049530002081
5969	211	0.03758126615318	0.00040739542204	0.00048687065989
5969	212	0.03758114884082	0.00037946921887	0.00047772797389
5969	213	0.03758103083180	0.00037425836454	0.00046835009639
5969	214	0.03758092501220	0.00039543017076	0.00045977883483
5969	215	0.03758082325049	0.00038224896897	0.00045138251099
5969	216	0.03758072334537	0.00037223314711	0.00044297983983
5969	217	0.03758061888849	0.00035265464203	0.00043402007512
5969	218	0.03758051681373	0.00033549547835	0.00042508000265
5969	219	0.03758041192540	0.00032527411223	0.00041569652762
5969	220	0.03758030489064	0.00032404785719	0.00040589574940
5969	221	0.03758020225968	0.00032003340332	0.00039627244484
5969	222	0.03758010878081	0.00032673280210	0.00038729610572
5969	223	0.03758003201498	0.00034729300775	0.00037977422900
5969	224	0.03757995560914	0.00031565860881	0.00037211799852
5969	225	0.03757987025942	0.00029580692424	0.00036339683471
5969	226	0.03757978895448	0.00028674215319	0.00035487486333
5969	227	0.03757970931354	0.00027840432695	0.00034633061867
5969	228	0.03757964463162	0.00029186186092	0.00033922928722
5969	229	0.03757959126603	0.00029284471914	0.00033325757775
5969	230	0.03757952956762	0.00027316005240	0.00032622795191
5969	231	0.03757946571459	0.00026856446879	0.00031877989052
5969	232	0.03757941300767	0.00028604026584	0.00031250546653
5969	233	0.03757936363685	0.00026798728878	0.00030651859003
5969	234	0.03757930527505	0.00025166368678	0.00029928011428
5969	235	0.03757924956665	0.00024871039508	0.00029221230240
5969	236	0.03757920309458	0.00026233356274	0.00028618410100
5969	237	0.03757916081060	0.00023700905880	0.00028058524923
5969	238	0.03757911634466	0.00022069427081	0.00027457876145
5969	239	0.03757907292113	0.00021378367310	0.00026858670121
5969	240	0.03757903250607	0.00021739375262	0.00026287955575
5969	241	0.03757899577936	0.00020864602843	0.00025758512961
5969	242	0.03757896105710	0.00019342406356	0.00025247512353
5969	243	0.03757892784603	0.00019076844834	0.00024748231866
5969	244	0.03757889356816	0.00018372178578	0.00024223382155
5969	245	0.03757886137447	0.00017941324767	0.00023719323484
5969	246	0.03757883262882	0.00017815725873	0.00023261178616
5969	247	0.03757880713407	0.00017816290633	0.00022846107813
5969	248	0.03757878486487	0.00017160867844	0.00022478574636
5969	249	0.03757876320175	0.00016598204922	0.00022113820943
5969	250	0.03757874034950	0.00016035719056	0.00021723777499
5969	251	0.03757871795460	0.00015544736897	0.00021333091535
5969	252	0.03757869486659	0.00015235463610	0.00020923516043


==> experiments/ST_CG_adapt_px3level3Lshape.txt <==
ndof	iter	res	dres	error
27404	1	0.54242488999937	1.65124095359009	0.54182833502303
27404	2	0.44516895514882	1.35401410460204	0.44444188516984
27404	3	0.36141420282652	1.05244403652472	0.36051824763466
27404	4	0.31002158953093	0.77815134089668	0.30897664338617
27404	5	0.27185024016441	0.63380772971198	0.27065795832406
27404	6	0.24156527105073	0.55469169274258	0.24022270392108
27404	7	0.21539428339915	0.52174641594357	0.21388749291551
27404	8	0.19173582834742	0.40882953524864	0.19004152784544
27404	9	0.17208171714942	0.36747824785854	0.17019183737236
27404	10	0.15652750400469	0.31446044412976	0.15444739710119
27404	11	0.14444774343478	0.26712857345474	0.14219100496679
27404	12	0.13161447775104	0.24167599957430	0.12913362538920
27404	13	0.12191633380773	0.21847170237406	0.11923383989358
27404	14	0.11342695682377	0.20052893574635	0.11053860409823
27404	15	0.10483453011463	0.18544463188801	0.10170241927861
27404	16	0.09749232600494	0.17807446903987	0.09411615874691
27404	17	0.09035870586630	0.15753231632078	0.08670518614634
27404	18	0.08351988419082	0.14294377834520	0.07955288245077
27404	19	0.07813251649889	0.13546179195200	0.07387676879792
27404	20	0.07331282152589	0.11519864045061	0.06875940459032
27404	21	0.06886274881916	0.10015376221232	0.06399345347600
27404	22	0.06477717676091	0.09676083994754	0.05957488247349
27404	23	0.06168327646508	0.09116490691209	0.05619527918512
27404	24	0.05853491601038	0.08236611580897	0.05272018530987
27404	25	0.05599189918184	0.07801912167680	0.04988159898242
27404	26	0.05347682522299	0.07206566951233	0.04704094610792
27404	27	0.05098253261370	0.06927543230126	0.04418481742137
27404	28	0.04876134745624	0.06624720220618	0.04160226441207
27404	29	0.04688462781543	0.05933517068665	0.03938587993084
27404	30	0.04508232073188	0.05640899786813	0.03722223076124
27404	31	0.04335663382252	0.05176963366307	0.03511233421843
27404	32	0.04187532283916	0.04866388726205	0.03326590242638
27404	33	0.04069494610446	0.04462772630273	0.03176719974225
27404	34	0.03952871622928	0.04191746732383	0.03025879670274
27404	35	0.03846205273282	0.04016202365151	0.02885139875421
27404	36	0.03749081284349	0.03716241834542	0.02754329162280
27404	37	0.03658708989164	0.03386916666588	0.02629991586799
27404	38	0.03579746452540	0.03269261939332	0.02518982046962
27404	39	0.03510685676986	0.03281266321058	0.02419832200366
27404	40	0.03436867898200	0.03123483998030	0.02311431931954
27404	41	0.03367393341440	0.02964185891009	0.02206802998599
27404	42	0.03305992588392	0.02880470672460	0.02111921442871
27404	43	0.03245370783819	0.02805977760525	0.02015698953920
27404	44	0.03190815361247	0.02566520986481	0.01926630150668
27404	45	0.03142286951808	0.02512339397565	0.01845144384642
27404	46	0.03093988767952	0.02374327651298	0.01761633614852
27404	47	0.03047373753323	0.02295847523456	0.01678412168389
27404	48	0.03005451133978	0.02272035106282	0.01601035449196
27404	49	0.02966181669820	0.02171398506391	0.01526043722725
27404	50	0.02931538670386	0.01965340765283	0.01457564202871
27404	51	0.02899567581946	0.01887160130578	0.01392144614039
27404	52	0.02871529346914	0.01714595840453	0.01332761349977
27404	53	0.02848088560272	0.01612607939460	0.01281475876416
27404	54	0.02827590846096	0.01530824938071	0.01235249115160
27404	55	0.02808715250777	0.01440633199036	0.01191407251797
27404	56	0.02792118698595	0.01359126842827	0.01151736308276
27404	57	0.02776906923356	0.01259136323750	0.01114352367619
27404	58	0.02762844250532	0.01158154208730	0.01078831770771
27404	59	0.02751225524343	0.01149246143588	0.01048718078244
27404	60	0.02741209028994	0.01018170752121	0.01022152115279
27404	61	0.02731775826311	0.00953038197913	0.00996577096109
27404	62	0.02723487401679	0.00902340597420	0.00973627204148
27404	63	0.02716018734072	0.00829054700555	0.00952535572699
27404	64	0.02709434997908	0.00835781649420	0.00933597374038
27404	65	0.02702704467449	0.00847019827485	0.00913880708880
27404	66	0.02696356260453	0.00846642664154	0.00894931742794
27404	67	0.02690431830954	0.00836500558322	0.00876921352813
27404	68	0.02684982444999	0.00811486392443	0.00860057030425
27404	69	0.02680100442042	0.00800356072881	0.00844692588566
27404	70	0.02675348770489	0.00738601206947	0.00829493506423
27404	71	0.02670547511859	0.00716798168446	0.00813874077194
27404	72	0.02665885092739	0.00649011360326	0.00798441853012
27404	73	0.02661623654199	0.00647387422767	0.00784095641719
27404	74	0.02657841074019	0.00639594167196	0.00771156430000
27404	75	0.02654204209462	0.00651894594420	0.00758526341523
27404	76	0.02650337400486	0.00630530079255	0.00744881552355
27404	77	0.02646758740140	0.00600433225607	0.00732045313758
27404	78	0.02643483069182	0.00588438358616	0.00720110829507
27404	79	0.02640291931948	0.00574801354822	0.00708305512572
27404	80	0.02637052870559	0.00544725187331	0.00696132845224
27404	81	0.02634196290598	0.00552873650223	0.00685230099062
27404	82	0.02631438647106	0.00547381923304	0.00674550827344
27404	83	0.02628686668264	0.00526831032090	0.00663732217900
27404	84	0.02625853164461	0.00522737653227	0.00652419551804
27404	85	0.02623050179601	0.00522948234892	0.00641044419565
27404	86	0.02620521840195	0.00499927368865	0.00630619807556
27404	87	0.02618080522674	0.00463208851013	0.00620397620490
27404	88	0.02615662402002	0.00467743348520	0.00610115194749
27404	89	0.02613429929273	0.00477757809743	0.00600474529109
27404	90	0.02611070181640	0.00457152059368	0.00590124974200
27404	91	0.02608955696824	0.00441154736078	0.00580702629518
27404	92	0.02607075555591	0.00455756071724	0.00572204049891
27404	93	0.02605294612340	0.00441442651485	0.00564040812282
27404	94	0.02603463525703	0.00416166243423	0.00555531966379
27404	95	0.02601743873988	0.00425771838625	0.00547424455833
27404	96	0.02600028259115	0.00451175140774	0.00539222184112
27404	97	0.02598464518576	0.00429326300481	0.00531638719736
27404	98	0.02596853845187	0.00414947503676	0.00523714980407
27404	99	0.02595288627469	0.00402143584711	0.00515902766894
27404	100	0.02593702953701	0.00388006484492	0.00507868517216
27404	101	0.02592117477018	0.00376266927962	0.00499723272552
27404	102	0.02590608257579	0.00379754792819	0.00491850017143
27404	103	0.02589216756805	0.00367162401430	0.00484493863776
27404	104	0.02587933137394	0.00357886353729	0.00477610852521
27404	105	0.02586644650077	0.00353809931725	0.00470604173489
27404	106	0.02585391710339	0.00358442161629	0.00463694903801
27404	107	0.02584157493145	0.00348729531687	0.00456788982713
27404	108	0.02582920706533	0.00340243335355	0.00449767797712
27404	109	0.02581677486940	0.00350096614298	0.00442598837373
27404	110	0.02580553395696	0.00352330902937	0.00436019777060
27404	111	0.02579376241426	0.00332829345904	0.00429022680410
27404	112	0.02578230514735	0.00318205127665	0.00422103702445
27404	113	0.02577108074443	0.00315979360888	0.00415216018212
27404	114	0.02576089817899	0.00310203297067	0.00408869063312
27404	115	0.02575064940128	0.00311115977712	0.00402381843081
27404	116	0.02574099428884	0.00326807624204	0.00396175358199
27404	117	0.02573303692977	0.00334403158397	0.00390987449413
27404	118	0.02572462325003	0.00309519654585	0.00385427624311
27404	119	0.02571504444342	0.00300537212737	0.00379000687424
27404	120	0.02570594222321	0.00316788765760	0.00372792454658
27404	121	0.02569790091377	0.00312222882578	0.00367222335710
27404	122	0.02568923883925	0.00293102449612	0.00361127460793
27404	123	0.02568092118689	0.00290663982157	0.00355178495976
27404	124	0.02567364422712	0.00278211598805	0.00349892667233
27404	125	0.02566659077743	0.00271792667798	0.00344692663105
27404	126	0.02565953329630	0.00259644776213	0.00339412079390
27404	127	0.02565263392206	0.00251970207363	0.00334169599784
27404	128	0.02564570149901	0.00251117729008	0.00328819637550
27404	129	0.02563884614352	0.00245362280150	0.00323443139334
27404	130	0.02563185336638	0.00245651550557	0.00317866462696
27404	131	0.02562484731959	0.00251674049706	0.00312180559846
27404	132	0.02561836038185	0.00255252946668	0.00306823690871
27404	133	0.02561147171752	0.00255723071117	0.00301031702650
27404	134	0.02560397799791	0.00254080634941	0.00294603938876
27404	135	0.02559607223676	0.00265009382958	0.00287668547584
27404	136	0.02558834045219	0.00270591470205	0.00280722410263
27404	137	0.02558082669820	0.00259652984461	0.00273805510274
27404	138	0.02557352361084	0.00258091436874	0.00266912196540
27404	139	0.02556690403678	0.00268227850598	0.00260508797203
27404	140	0.02556143668722	0.00255623564945	0.00255099888833
27404	141	0.02555557439367	0.00232209011691	0.00249170775954
27404	142	0.02554987443492	0.00221961508998	0.00243269286228
27404	143	0.02554475684690	0.00211621655709	0.00237846980811
27404	144	0.02554006481077	0.00202798687697	0.00232765631316
27404	145	0.02553550214324	0.00197905599166	0.00227717056808
27404	146	0.02553111915138	0.00193794737487	0.00222760158871
27404	147	0.02552700547916	0.00194756909914	0.00218006668311
27404	148	0.02552339257130	0.00196675716507	0.00213744561849
27404	149	0.02552009584668	0.00192091236496	0.00209780696648
27404	150	0.02551679624104	0.00188685354793	0.00205737023502
27404	151	0.02551350999769	0.00180299343711	0.00201629087565
27404	152	0.02551020918131	0.00173914164664	0.00197418436774
27404	153	0.02550692382285	0.00170894641676	0.00193135934051
27404	154	0.02550385352218	0.00175655822220	0.00189047499029
27404	155	0.02550117860308	0.00175925907218	0.00185412330137
27404	156	0.02549854473895	0.00168739567512	0.00181761845100
27404	157	0.02549582909760	0.00164853270579	0.00177920361122
27404	158	0.02549304004754	0.00159467698681	0.00173887016650
27404	159	0.02549023007713	0.00154548300008	0.00169726950341
27404	160	0.02548760003131	0.00146647210168	0.00165739443429
27404	161	0.02548527101441	0.00149789851136	0.00162127323520
27404	162	0.02548331197586	0.00154533372318	0.00159025654717
27404	163	0.02548150381623	0.00143378441270	0.00156108420544
27404	164	0.02547974228708	0.00140277626613	0.00153213417987
27404	165	0.02547806128899	0.00133832350142	0.00150398658699
27404	166	0.02547643690019	0.00134695015218	0.00147627576585
27404	167	0.02547509394681	0.00132890280955	0.00145297197785
27404	168	0.02547365582706	0.00119663799478	0.00142759699926
27404	169	0.02547211967948	0.00113286656732	0.00139998116314
27404	170	0.02547068795097	0.00116379510681	0.00137375222331
27404	171	0.02546944605846	0.00120016323772	0.00135058685215
27404	172	0.02546831179037	0.00109640757273	0.00132907723323
27404	173	0.02546712942605	0.00102396765248	0.00130628358085
27404	174	0.02546596320987	0.00097469337839	0.00128340033446
27404	175	0.02546491843793	0.00094615414444	0.00126254984228
27404	176	0.02546398460772	0.00095439020579	0.00124361560596
27404	177	0.02546315624385	0.00095597393676	0.00122657512859
27404	178	0.02546237428562	0.00092305360111	0.00121027211720
27404	179	0.02546158763671	0.00087635755698	0.00119364641373
27404	180	0.02546075304241	0.00084955762414	0.00117574803076
27404	181	0.02545989670189	0.00083323177189	0.00115709813642
27404	182	0.02545900512556	0.00082790820251	0.00113735060545
27404	183	0.02545819119971	0.00086199655124	0.00111902229270
27404	184	0.02545751632883	0.00089211789893	0.00110359345970
27404	185	0.02545686486631	0.00083169092280	0.00108849223142
27404	186	0.02545614889134	0.00080145572564	0.00107164951428
27404	187	0.02545545861788	0.00079757496140	0.00105515305637
27404	188	0.02545477617684	0.00078911614938	0.00103858760526
27404	189	0.02545407561578	0.00077228648500	0.00102129955767
27404	190	0.02545342117343	0.00079507603698	0.00100488628609
27404	191	0.02545286202589	0.00082955357299	0.00099064456016
27404	192	0.02545228597504	0.00076280372531	0.00097575586659
27404	193	0.02545165713952	0.00073285153413	0.00095924567162
27404	194	0.02545103136510	0.00072382164136	0.00094252575517
27404	195	0.02545045656064	0.00073683633317	0.00092691298558
27404	196	0.02544994350655	0.00075296164551	0.00091275240551
27404	197	0.02544946120540	0.00072376778166	0.00089923932929
27404	198	0.02544893616217	0.00069678773284	0.00088429973729
27404	199	0.02544838404699	0.00069774188434	0.00086831420835
27404	200	0.02544784989121	0.00067376286013	0.00085256660712
27404	201	0.02544732307313	0.00064810476630	0.00083675158180
27404	202	0.02544706626369	0.00047033547723	0.00082890537194
27404	203	0.02544681679831	0.00049786692633	0.00082121580557
27404	204	0.02544659108424	0.00051861272195	0.00081420088920
27404	205	0.02544636675481	0.00049495022021	0.00080716775254
27404	206	0.02544612564103	0.00048384534147	0.00079954269894
27404	207	0.02544589025592	0.00050301987569	0.00079203287479
27404	208	0.02544566961858	0.00050156398124	0.00078492670167
27404	209	0.02544543906662	0.00047878083700	0.00077743664384
27404	210	0.02544519926075	0.00047413701714	0.00076957263481
27404	211	0.02544495950422	0.00048571734986	0.00076162983724
27404	212	0.02544474273201	0.00052301498040	0.00075437887074
27404	213	0.02544454562845	0.00050189010043	0.00074772615489
27404	214	0.02544431619779	0.00049713440487	0.00073990684479
27404	215	0.02544410202280	0.00050804646970	0.00073253306664
27404	216	0.02544387770209	0.00047387199703	0.00072473190343
27404	217	0.02544363474471	0.00046185302217	0.00071618472656
27404	218	0.02544339290263	0.00046776388341	0.00070757391983
27404	219	0.02544316232241	0.00047325901878	0.00069926738564
27404	220	0.02544293733370	0.00048352868202	0.00069106301231
27404	221	0.02544272838448	0.00049019621494	0.00068336175914
27404	222	0.02544251355493	0.00047115974917	0.00067534859088
27404	223	0.02544228750513	0.00044760014994	0.00066681128764
27404	224	0.02544205351972	0.00044354860863	0.00065785787107
27404	225	0.02544183681670	0.00047010441972	0.00064944992110
27404	226	0.02544164547747	0.00048109254577	0.00064194187553
27404	227	0.02544143723709	0.00044499452551	0.00063366043224
27404	228	0.02544121188109	0.00043797305086	0.00062458539361
27404	229	0.02544098542026	0.00044773800195	0.00061532305801
27404	230	0.02544076808220	0.00046681300269	0.00060630290326
27404	231	0.02544057131896	0.00048016609113	0.00059802494655
27404	232	0.02544036781347	0.00046803206927	0.00058932810538
27404	233	0.02544014664768	0.00046002270021	0.00057974317113
27404	234	0.02543993464315	0.00047213944241	0.00057040020821
27404	235	0.02543974406446	0.00048673658940	0.00056186281775
27404	236	0.02543954754658	0.00046720063396	0.00055293369963
27404	237	0.02543933589680	0.00045484853398	0.00054314869348
27404	238	0.02543911691219	0.00045563287293	0.00053282839353
27404	239	0.02543890981177	0.00047192074294	0.00052289750558
27404	240	0.02543871480255	0.00046985341379	0.00051335555009
27404	241	0.02543850264311	0.00044507304732	0.00050277458253
27404	242	0.02543827844316	0.00043120739665	0.00049135534386
27404	243	0.02543806703531	0.00044524215888	0.00048033221592
27404	244	0.02543788301347	0.00045429307844	0.00047053548100
27404	245	0.02543769879507	0.00042103671816	0.00046052196062
27404	246	0.02543751322120	0.00041872503967	0.00045020321989
27404	247	0.02543735129146	0.00042754139310	0.00044101198232
27404	248	0.02543719586692	0.00040067400421	0.00043200056329
27404	249	0.02543702942964	0.00038341854056	0.00042214321108
27404	250	0.02543686818680	0.00038787184348	0.00041236771767
27404	251	0.02543672212106	0.00038911478779	0.00040330606516
27404	252	0.02543658615997	0.00037143773111	0.00039469391306


==> experiments/ST_CG_adapt_px3level4Lshape.txt <==
ndof	iter	res	dres	error
84692	1	0.55520254630815	1.79804917651417	0.55487548556956
84692	2	0.46998248617686	1.46095766614484	0.46959597328659
84692	3	0.38646127437716	1.17586322932586	0.38599121583605
84692	4	0.32962170665724	0.84935414539032	0.32907032837408
84692	5	0.28879993613246	0.68501086981744	0.28817048045440
84692	6	0.25659313084785	0.61426550649862	0.25588435765285
84692	7	0.22905419698353	0.55791383597486	0.22825989547774
84692	8	0.20331750781100	0.44099579281151	0.20242213118102
84692	9	0.18352294375035	0.41611918127032	0.18253045013985
84692	10	0.16542633862341	0.36026411661606	0.16432444716647
84692	11	0.14992448023597	0.29715644056552	0.14870771932520
84692	12	0.13762213128863	0.29011672741691	0.13629549507921
84692	13	0.12578964232218	0.25510910539010	0.12433674619415
84692	14	0.11402136029309	0.22930355632996	0.11241638829652
84692	15	0.10558666779341	0.20908936680276	0.10385136806154
84692	16	0.09704024946191	0.18660123150725	0.09514913583510
84692	17	0.08987487494202	0.16256439477507	0.08782955827954
84692	18	0.08413098341005	0.15150025201202	0.08194240984807
84692	19	0.07902965255276	0.13409419126495	0.07669560445291
84692	20	0.07383022710414	0.12340015025425	0.07132622338223
84692	21	0.07000972803758	0.11352431961472	0.06736387959938
84692	22	0.06599117816892	0.10624581759716	0.06317722207432
84692	23	0.06242685586450	0.10250172587417	0.05944443532247
84692	24	0.05898516543501	0.09221122386198	0.05581915033461
84692	25	0.05614667405880	0.08161894561069	0.05281076189721
84692	26	0.05377389153386	0.07538615543085	0.05028083213437
84692	27	0.05155812322572	0.07174460109205	0.04790375213940
84692	28	0.04944328688513	0.06587913866180	0.04561983864779
84692	29	0.04762330348753	0.06334210484136	0.04364067722957
84692	30	0.04593820298239	0.06138197979617	0.04179530929232
84692	31	0.04421913285897	0.05723224838727	0.03989812287437
84692	32	0.04273284086128	0.05574820065529	0.03824423011695
84692	33	0.04122856734873	0.05282566982830	0.03655571719956
84692	34	0.03989429324418	0.04713905696870	0.03504394570838
84692	35	0.03878017729687	0.04512256870972	0.03377016760404
84692	36	0.03769011512047	0.04301250418210	0.03251256804542
84692	37	0.03671140211067	0.04005707111762	0.03137271036703
84692	38	0.03577466560113	0.03743857332969	0.03027119899434
84692	39	0.03492044390425	0.03767232026702	0.02925669471418
84692	40	0.03409757815468	0.03499825796015	0.02826940481732
84692	41	0.03330771244909	0.03404097480337	0.02731146244244
84692	42	0.03258849214886	0.03334278336695	0.02642953000876
84692	43	0.03187694692175	0.03257804260702	0.02554698543579
84692	44	0.03113583788193	0.03287774506647	0.02461598755748
84692	45	0.03042685347956	0.03030649446869	0.02371283486785
84692	46	0.02972770918844	0.02895858170423	0.02280877471041
84692	47	0.02911017285938	0.02789012497645	0.02199782892151
84692	48	0.02856390194808	0.02659331942659	0.02126965303043
84692	49	0.02806561226030	0.02470268308487	0.02059561715462
84692	50	0.02759750235974	0.02444141568897	0.01995302859285
84692	51	0.02711405458671	0.02251502371549	0.01927882793525
84692	52	0.02669026008878	0.02221181031046	0.01867812745324
84692	53	0.02630414331737	0.02118444753850	0.01812212877090
84692	54	0.02591262836041	0.02044667605772	0.01754905217175
84692	55	0.02557195110062	0.02021465539382	0.01704204760149
84692	56	0.02524804419415	0.01941487954620	0.01655207811878
84692	57	0.02491840048647	0.01889560005238	0.01604480825496
84692	58	0.02461337830796	0.01824708861612	0.01556691797911
84692	59	0.02430720354056	0.01731202912620	0.01507818918611
84692	60	0.02403814257341	0.01762641726622	0.01464054344280
84692	61	0.02377243194256	0.01589870764186	0.01420008399987
84692	62	0.02354066203015	0.01511690871563	0.01380861186177
84692	63	0.02334891559676	0.01432660451328	0.01347913582141
84692	64	0.02315982989282	0.01359652902875	0.01314889302120
84692	65	0.02298841359771	0.01313427724383	0.01284457835911
84692	66	0.02283714551546	0.01261867928045	0.01257184271221
84692	67	0.02268999540712	0.01251205617950	0.01230252380405
84692	68	0.02254426812182	0.01257034386850	0.01203162806651
84692	69	0.02239215260152	0.01221351512333	0.01174412625804
84692	70	0.02225085186375	0.01161631373425	0.01147240909870
84692	71	0.02210958018344	0.01173838041920	0.01119592820714
84692	72	0.02197256190999	0.01138271494447	0.01092284178332
84692	73	0.02184150529345	0.01103147276426	0.01065671572093
84692	74	0.02172545950593	0.01065522520550	0.01041678482227
84692	75	0.02161138398853	0.01041284950221	0.01017667831632
84692	76	0.02150375389092	0.00995346224108	0.00994602052148
84692	77	0.02140707035742	0.00959611281296	0.00973518153428
84692	78	0.02131842393772	0.00889338519313	0.00953861343249
84692	79	0.02123536380622	0.00858309639904	0.00935146199660
84692	80	0.02116065888302	0.00821900029766	0.00918052082491
84692	81	0.02109061143624	0.00813552987189	0.00901787314873
84692	82	0.02102036558752	0.00796940025327	0.00885230420524
84692	83	0.02095527507591	0.00777679472797	0.00869661878109
84692	84	0.02089024147920	0.00760595743313	0.00853871832774
84692	85	0.02082543448245	0.00761031713202	0.00837893854327
84692	86	0.02076249276345	0.00729768145987	0.00822128411533
84692	87	0.02070541429796	0.00721066330576	0.00807613356033
84692	88	0.02065126416937	0.00695466177778	0.00793630320692
84692	89	0.02060355310277	0.00675934922891	0.00781144872918
84692	90	0.02055839968647	0.00648967826827	0.00769163718393
84692	91	0.02051415040152	0.00634695115559	0.00757271764467
84692	92	0.02047292817851	0.00639580099430	0.00746050665062
84692	93	0.02043444245966	0.00624936057906	0.00735438871829
84692	94	0.02039898153744	0.00599420742499	0.00725550996827
84692	95	0.02036428171426	0.00558999256034	0.00715752534239
84692	96	0.02033036976744	0.00540028308161	0.00706069638335
84692	97	0.02029893109611	0.00525108051519	0.00696978220521
84692	98	0.02026861727638	0.00515193767439	0.00688115193717
84692	99	0.02023896861030	0.00511569523167	0.00679335016444
84692	100	0.02021070094800	0.00496053937591	0.00670878099783
84692	101	0.02018349548400	0.00486471901863	0.00662659231054
84692	102	0.02015710801322	0.00476787769866	0.00654606916021
84692	103	0.02013173144813	0.00466939443047	0.00646793455158
84692	104	0.02010679585027	0.00458067290040	0.00639041628135
84692	105	0.02008258149720	0.00455387913823	0.00631426461373
84692	106	0.02005887051393	0.00445964105803	0.00623894406650
84692	107	0.02003587314610	0.00432179624533	0.00616507955949
84692	108	0.02001336989266	0.00434119001243	0.00609203740349
84692	109	0.01999232460123	0.00433062690812	0.00602298723807
84692	110	0.01997072534690	0.00416794211369	0.00595135813855
84692	111	0.01995062641620	0.00411906414177	0.00588396361889
84692	112	0.01993167775052	0.00410367418425	0.00581976596473
84692	113	0.01991244861044	0.00401909121959	0.00575391967020
84692	114	0.01989373499155	0.00397849378830	0.00568917330660
84692	115	0.01987589831451	0.00391889253526	0.00562679225198
84692	116	0.01985864387613	0.00384711560992	0.00556584693678
84692	117	0.01984172122777	0.00377887594403	0.00550543837010
84692	118	0.01982555776325	0.00367465356874	0.00544715709529
84692	119	0.01980981725128	0.00370821191441	0.00538984375157
84692	120	0.01979400754410	0.00371248522221	0.00533168536629
84692	121	0.01977851705164	0.00375297258075	0.00527413575337
84692	122	0.01976421829287	0.00380413527751	0.00522048177642
84692	123	0.01975004166646	0.00373600856589	0.00516676810251
84692	124	0.01973520866534	0.00369866506572	0.00511000129994
84692	125	0.01971972705394	0.00368556602124	0.00505010848903
84692	126	0.01970364176742	0.00371456758228	0.00498718258799
84692	127	0.01968707425321	0.00371414507276	0.00492156787738
84692	128	0.01967071238835	0.00371967690071	0.00485596260998
84692	129	0.01965439783164	0.00372560302118	0.00478970604446
84692	130	0.01963779243006	0.00380447904500	0.00472136405463
84692	131	0.01962096540733	0.00380170914505	0.00465115285765
84692	132	0.01960380145257	0.00389202770727	0.00457848943964
84692	133	0.01958661991563	0.00387867301367	0.00450464083887
84692	134	0.01956932744329	0.00387239795818	0.00442914940571
84692	135	0.01955261466686	0.00400861240889	0.00435499840096
84692	136	0.01953671366657	0.00401374401165	0.00428331670513
84692	137	0.01951968330390	0.00388427506055	0.00420526160666
84692	138	0.01950319524721	0.00382364445032	0.00412835491513
84692	139	0.01948710113080	0.00374201295242	0.00405194226294
84692	140	0.01947081477448	0.00363988226752	0.00397318788411
84692	141	0.01945568377261	0.00355828869352	0.00389867536802
84692	142	0.01944136286780	0.00344992457342	0.00382684647512
84692	143	0.01942741902445	0.00342711091498	0.00375565232104
84692	144	0.01941326536499	0.00337784641292	0.00368203100360
84692	145	0.01939945258621	0.00339574390521	0.00360877944005
84692	146	0.01938613940091	0.00337241007773	0.00353679567871
84692	147	0.01937352792186	0.00340750273440	0.00346727800129
84692	148	0.01936192338195	0.00335066294273	0.00340209553538
84692	149	0.01935021849370	0.00324373614720	0.00333509898231
84692	150	0.01933823672276	0.00313704433499	0.00326513363888
84692	151	0.01932624859210	0.00310815279284	0.00319363019770
84692	152	0.01931426519141	0.00303630812431	0.00312056154687
84692	153	0.01930296059175	0.00301919151508	0.00305006086674
84692	154	0.01929216231528	0.00292661879066	0.00298120976869
84692	155	0.01928154967530	0.00279748901868	0.00291199331096
84692	156	0.01927165917920	0.00278477132448	0.00284600296470
84692	157	0.01926215785921	0.00277510164173	0.00278117456937
84692	158	0.01925283990189	0.00270401691613	0.00271610654584
84692	159	0.01924461320349	0.00267206275216	0.00265738713055
84692	160	0.01923732873683	0.00262675537410	0.00260426341184
84692	161	0.01923072481367	0.00257752440810	0.00255522938400
84692	162	0.01922425648941	0.00239102430098	0.00250621466522
84692	163	0.01921777803725	0.00224316136424	0.00245621669929
84692	164	0.01921184174800	0.00218343581413	0.00240947689146
84692	165	0.01920620208818	0.00216467669884	0.00236426070052
84692	166	0.01920090849044	0.00222292774724	0.00232101580260
84692	167	0.01919580447954	0.00216816799817	0.00227856763666
84692	168	0.01919071751530	0.00213827813175	0.00223546768105
84692	169	0.01918581170952	0.00205796367024	0.00219310746461
84692	170	0.01918091105885	0.00197245706166	0.00214997352507
84692	171	0.01917602839256	0.00197562434519	0.00210613257529
84692	172	0.01917146008411	0.00191851586335	0.00206428799520
84692	173	0.01916696624739	0.00187105651646	0.00202228669892
84692	174	0.01916255403084	0.00187609553440	0.00198018887704
84692	175	0.01915819638274	0.00186886807389	0.00193773871524
84692	176	0.01915408325017	0.00181238115910	0.00189677650208
84692	177	0.01915051098761	0.00181159184418	0.00186049816566
84692	178	0.01914717478280	0.00175039049169	0.00182596393000
84692	179	0.01914378973874	0.00168946839938	0.00179022900717
84692	180	0.01914056786903	0.00162961009696	0.00175556821095
84692	181	0.01913749196978	0.00157501575280	0.00172181241021
84692	182	0.01913442009902	0.00154317753476	0.00168742711300
84692	183	0.01913147555656	0.00150914723745	0.00165379936243
84692	184	0.01912866185966	0.00149871520602	0.00162100583603
84692	185	0.01912598578452	0.00147402606231	0.00158919130836
84692	186	0.01912337436463	0.00150243556493	0.00155751667480
84692	187	0.01912108726649	0.00150896334133	0.00152924576968
84692	188	0.01911876106979	0.00142659137559	0.00149994820263
84692	189	0.01911632223498	0.00139752608926	0.00146860835842
84692	190	0.01911396085589	0.00137772780578	0.00143763110609
84692	191	0.01911159051299	0.00135780537280	0.00140585116276
84692	192	0.01910931127918	0.00134894133645	0.00137461587858
84692	193	0.01910712271604	0.00133058017869	0.00134394695143
84692	194	0.01910496423968	0.00128756646365	0.00131301909600
84692	195	0.01910288708734	0.00126070626883	0.00128253505949
84692	196	0.01910093645177	0.00123974988777	0.00125327030631
84692	197	0.01909911263364	0.00125119149519	0.00122525058733
84692	198	0.01909741979589	0.00125479717000	0.00119867810731
84692	199	0.01909571135935	0.00121733453174	0.00117125104968
84692	200	0.01909408081358	0.00118508933767	0.00114446429687
84692	201	0.01909244788207	0.00115039094253	0.00111700249816
84692	202	0.01909164222149	0.00081636685551	0.00110313916711
84692	203	0.01909084855194	0.00082036595860	0.00108932323300
84692	204	0.01909006663871	0.00082015112928	0.00107552762121
84692	205	0.01908933989130	0.00082274712240	0.00106255066773
84692	206	0.01908861160671	0.00079315621416	0.00104939827636
84692	207	0.01908784487665	0.00078088710840	0.00103534602576
84692	208	0.01908708784344	0.00077825696183	0.00102130698763
84692	209	0.01908633523919	0.00077048643039	0.00100713473024
84692	210	0.01908559275513	0.00076867507162	0.00099296927546
84692	211	0.01908487067875	0.00076841787984	0.00097898785307
84692	212	0.01908417907101	0.00076662065347	0.00096541320431
84692	213	0.01908352550112	0.00076238267415	0.00095241046600
84692	214	0.01908290287171	0.00076856507571	0.00093984947062
84692	215	0.01908230243346	0.00074070867388	0.00092758533789
84692	216	0.01908168167056	0.00071690583000	0.00091473132777
84692	217	0.01908107754840	0.00072849709128	0.00090204779430
84692	218	0.01908052506318	0.00073031898930	0.00089029556939
84692	219	0.01907995607040	0.00071712133307	0.00087802580620
84692	220	0.01907937907311	0.00070535323315	0.00086541493933
84692	221	0.01907878723264	0.00068856696956	0.00085228041818
84692	222	0.01907821001364	0.00067451120498	0.00083928145165
84692	223	0.01907764708415	0.00067818916750	0.00082640092380
84692	224	0.01907711766037	0.00069115402577	0.00081410447500
84692	225	0.01907662140546	0.00068503685136	0.00080241687293
84692	226	0.01907612065448	0.00067055663185	0.00079043886266
84692	227	0.01907560686559	0.00066430250911	0.00077796151701
84692	228	0.01907507733130	0.00065108381451	0.00076490517750
84692	229	0.01907455955963	0.00063467740816	0.00075189022445
84692	230	0.01907405760053	0.00062486271934	0.00073908867096
84692	231	0.01907358050456	0.00062980064987	0.00072667441661
84692	232	0.01907313902260	0.00064797053167	0.00071504055975
84692	233	0.01907273855881	0.00063422500090	0.00070426554017
84692	234	0.01907233236581	0.00061186696101	0.00069322919191
84692	235	0.01907191657950	0.00059063443407	0.00068170409776
84692	236	0.01907150105928	0.00057795492648	0.00067001613973
84692	237	0.01907111526065	0.00057407568268	0.00065896447129
84692	238	0.01907076137565	0.00056788481194	0.00064868117119
84692	239	0.01907041545457	0.00056119493315	0.00063845368685
84692	240	0.01907006966343	0.00055292492430	0.00062807609976
84692	241	0.01906971066668	0.00054556270128	0.00061711969561
84692	242	0.01906935860190	0.00054273906063	0.00060617895464
84692	243	0.01906901535837	0.00054065158625	0.00059532266374
84692	244	0.01906868139241	0.00055243083752	0.00058456638787
84692	245	0.01906836870747	0.00055225703204	0.00057431083337
84692	246	0.01906804372593	0.00052949337284	0.00056345702537
84692	247	0.01906773156217	0.00051521513728	0.00055282208807
84692	248	0.01906743166854	0.00050850335893	0.00054241748255
84692	249	0.01906714237231	0.00050379814459	0.00053218761977
84692	250	0.01906686438753	0.00049084129426	0.00052217114709
84692	251	0.01906659412713	0.00047729393376	0.00051226010381
84692	252	0.01906632918645	0.00047288157590	0.00050234988619


==> experiments/ST_CG_adapt_px3level5Lshape.txt <==
ndof	iter	res	dres	error
459527	1	0.56009507455047	1.87324647909495	0.55986331196771
459527	2	0.48054300415267	1.56780530993302	0.48027452697495
459527	3	0.39824964558966	1.17965411759751	0.39792393581018
459527	4	0.34542292632322	0.93487245701950	0.34504779436657
459527	5	0.30422557243595	0.76628894290447	0.30379961476065
459527	6	0.27161722769721	0.66960468763166	0.27113806097101
459527	7	0.24109752963675	0.58693643324472	0.24055813880817
459527	8	0.21443018986159	0.51091901497344	0.21382108857259
459527	9	0.19240943049853	0.46346789148473	0.19173078152201
459527	10	0.17266356431808	0.39130904400849	0.17190372450520
459527	11	0.15674315237382	0.34393644678021	0.15590718480617
459527	12	0.14278025911157	0.30540236416310	0.14185824033315
459527	13	0.13064161020345	0.28039812272024	0.12963569270390
459527	14	0.12003097096952	0.25646628713495	0.11893164680839
459527	15	0.10972346397043	0.23495581789368	0.10852149849925
459527	16	0.10029349400092	0.20838615992094	0.09897431846694
459527	17	0.09208815240418	0.18684664954627	0.09064929940778
459527	18	0.08461053632340	0.17198981415557	0.08303997171964
459527	19	0.07814186250845	0.15128994014743	0.07643710566745
459527	20	0.07258523152865	0.13450177191955	0.07074440181022
459527	21	0.06781780440084	0.12262508314788	0.06584234200917
459527	22	0.06377177725278	0.11296073967296	0.06166497632594
459527	23	0.05973665136121	0.10533509607298	0.05748023817961
459527	24	0.05619531284817	0.09473428349584	0.05378886504846
459527	25	0.05304550062531	0.08997338328956	0.05048767997344
459527	26	0.05001475354496	0.08373174989449	0.04729119124885
459527	27	0.04729508248451	0.07501432242303	0.04440355577603
459527	28	0.04485659440688	0.07252267217061	0.04179473359337
459527	29	0.04269376274365	0.06589291566983	0.03946296691199
459527	30	0.04072542646444	0.06036853507929	0.03732327748799
459527	31	0.03895387100760	0.05652019636285	0.03538058609648
459527	32	0.03731953506348	0.05332510092106	0.03357203341368
459527	33	0.03575836017518	0.05109152011957	0.03182627266204
459527	34	0.03428115799039	0.04797506209676	0.03015632883594
459527	35	0.03297617515238	0.04449707454611	0.02866276872874
459527	36	0.03181346419998	0.04077644433404	0.02731550634245
459527	37	0.03077404535928	0.03853780396752	0.02609572811605
459527	38	0.02980795142521	0.03678908942667	0.02494664336611
459527	39	0.02890095664397	0.03469544558634	0.02385300159659
459527	40	0.02806182074988	0.03337887020909	0.02282606940201
459527	41	0.02724031274162	0.03155880104352	0.02180520701799
459527	42	0.02647718211563	0.03077521179210	0.02084088639158
459527	43	0.02575280900743	0.02972742815573	0.01990943475445
459527	44	0.02505346745133	0.02818403254324	0.01899301379551
459527	45	0.02441741351330	0.02700095205246	0.01814312064653
459527	46	0.02382359903729	0.02508433616169	0.01733283139537
459527	47	0.02326833141519	0.02495310890591	0.01655889376313
459527	48	0.02276003649832	0.02365012221238	0.01583454275694
459527	49	0.02225768751561	0.02276698105288	0.01510117201223
459527	50	0.02181053576455	0.02180102955624	0.01443261419722
459527	51	0.02138536847159	0.02004174388024	0.01377987278937
459527	52	0.02099537119672	0.01970248170520	0.01316491837742
459527	53	0.02064991989946	0.01808019640223	0.01260544756426
459527	54	0.02032820211805	0.01722489065810	0.01206954584405
459527	55	0.02004643354890	0.01629208278608	0.01158783065202
459527	56	0.01979163675454	0.01520520830541	0.01114005151450
459527	57	0.01954738240588	0.01491188305711	0.01069906814169
459527	58	0.01931964441988	0.01396124208109	0.01027597023602
459527	59	0.01911351909480	0.01305915499382	0.00988177426988
459527	60	0.01894120682400	0.01234558986619	0.00954359965654
459527	61	0.01879247688578	0.01144458930749	0.00924426292367
459527	62	0.01865716165523	0.01091319112492	0.00896558035756
459527	63	0.01854275959244	0.01066580741248	0.00872460604858
459527	64	0.01844725805329	0.00993108638088	0.00851944694950
459527	65	0.01835843335184	0.00921354746048	0.00832500089050
459527	66	0.01827299472891	0.00853899786044	0.00813437112112
459527	67	0.01819014976734	0.00815523456607	0.00794629245591
459527	68	0.01811655650366	0.00785829375240	0.00777555994264
459527	69	0.01804868007564	0.00738968217047	0.00761544943688
459527	70	0.01798685289176	0.00713643659294	0.00746698061396
459527	71	0.01792999820090	0.00681998148640	0.00732776412152
459527	72	0.01787765835180	0.00660125820090	0.00719748657544
459527	73	0.01782701538709	0.00644582622124	0.00706872959035
459527	74	0.01777805454429	0.00623784440488	0.00694189238781
459527	75	0.01773266603175	0.00608987208429	0.00682159839856
459527	76	0.01768951889247	0.00597199895869	0.00670523629280
459527	77	0.01764786544236	0.00569847568943	0.00659038911169
459527	78	0.01760964925293	0.00548334218355	0.00648285613059
459527	79	0.01757502526563	0.00522310885496	0.00638375690419
459527	80	0.01754251424472	0.00503086492308	0.00628862180139
459527	81	0.01751192884192	0.00504394477002	0.00619787839511
459527	82	0.01748288841524	0.00484390242521	0.00611011215737
459527	83	0.01745504719311	0.00467136828784	0.00602492349566
459527	84	0.01742908455057	0.00465433755699	0.00594443872182
459527	85	0.01740423926057	0.00449946934647	0.00586651241032
459527	86	0.01737930068936	0.00439744501472	0.00578778706774
459527	87	0.01735571675565	0.00436255414555	0.00571266388811
459527	88	0.01733348549823	0.00426478275692	0.00564165993847
459527	89	0.01731212044110	0.00416864633430	0.00557306769943
459527	90	0.01729255431634	0.00409360041464	0.00551062688987
459527	91	0.01727350154643	0.00387082925025	0.00544952354624
459527	92	0.01725562838874	0.00372247027113	0.00539349047679
459527	93	0.01723882424247	0.00374334182437	0.00534032291405
459527	94	0.01722277876825	0.00370455368392	0.00529146741982
459527	95	0.01720735222166	0.00372586331201	0.00524237327518
459527	96	0.01719348283360	0.00363842439568	0.00520060653624
459527	97	0.01717898450756	0.00347715271220	0.00515351815561
459527	98	0.01716484324130	0.00338898454454	0.00510779857941
459527	99	0.01715138936969	0.00329662408636	0.00506145416298
459527	100	0.01713843875885	0.00321092264056	0.00501591988893
459527	101	0.01712593878101	0.00314208397865	0.00497851790020
459527	102	0.01711409957989	0.00312105592816	0.00494363863143
459527	103	0.01710237236550	0.00303599713941	0.00491707699698
459527	104	0.01709074463895	0.00304729631247	0.00489022204551
459527	105	0.01707984509739	0.00298714646713	0.00486575083565
459527	106	0.01706896140213	0.00288677833167	0.00484169866818
459527	107	0.01705823954363	0.00285288300157	0.00481821246665
459527	108	0.01704836825789	0.00279757128092	0.00479689743994
459527	109	0.01703842352842	0.00273655443486	0.00477482802700
459527	110	0.01702893645454	0.00275546710478	0.00475385980638
459527	111	0.01701944929207	0.00272240880214	0.00473216980555
459527	112	0.01701011281404	0.00267825240767	0.00471031906057
459527	113	0.01700106864434	0.00265669986040	0.00468885900902
459527	114	0.01699208378636	0.00261189262116	0.00466703117533
459527	115	0.01698362841733	0.00263362805496	0.00464617017061
459527	116	0.01697594658069	0.00261872252124	0.00462702176762
459527	117	0.01696890737548	0.00266089426566	0.00460922938542
459527	118	0.01696215280065	0.00252966878631	0.00459210859137
459527	119	0.01695523156851	0.00239981735905	0.00457454027647
459527	120	0.01694817947322	0.00237685215679	0.00455652056533
459527	121	0.01694143519547	0.00234788454963	0.00453941302581
459527	122	0.01693515109754	0.00237850122449	0.00452324021474
459527	123	0.01692885817105	0.00234094041213	0.00450723190569
459527	124	0.01692254363682	0.00231690576797	0.00449129666524
459527	125	0.01691619884308	0.00227625013376	0.00447509861350
459527	126	0.01690966151664	0.00227075587311	0.00445873213569
459527	127	0.01690312571826	0.00226412569754	0.00444213972124
459527	128	0.01689656011112	0.00228351977588	0.00442563365659
459527	129	0.01688995857528	0.00226541934082	0.00440902940878
459527	130	0.01688353922677	0.00221157065201	0.00439298022799
459527	131	0.01687708528564	0.00224717723392	0.00437698628004
459527	132	0.01687053951228	0.00230537008800	0.00436052634280
459527	133	0.01686404814764	0.00230259916590	0.00434437430819
459527	134	0.01685737628947	0.00230655491450	0.00432737792060
459527	135	0.01685070089531	0.00231940001389	0.00431045579479
459527	136	0.01684401239655	0.00230573662074	0.00429345218207
459527	137	0.01683734990980	0.00229756055114	0.00427645194752
459527	138	0.01683061177431	0.00230622946598	0.00425910121009
459527	139	0.01682385596834	0.00229993540899	0.00424190883926
459527	140	0.01681698600385	0.00235805380459	0.00422386821368
459527	141	0.01680972806967	0.00237769643076	0.00420529831408
459527	142	0.01680219327257	0.00240497182031	0.00418522725975
459527	143	0.01679459585666	0.00244654853298	0.00416531755485
459527	144	0.01678682842822	0.00247707015387	0.00414437365228
459527	145	0.01677883736356	0.00250390850880	0.00412319830892
459527	146	0.01677086348137	0.00249971428075	0.00410150670579
459527	147	0.01676270708521	0.00249894342813	0.00407960027392
459527	148	0.01675444187959	0.00249214851342	0.00405666930112
459527	149	0.01674639781102	0.00254226478054	0.00403441852423
459527	150	0.01673820453136	0.00259110755472	0.00401156349561
459527	151	0.01673018637284	0.00261737623980	0.00398880813759
459527	152	0.01672238072902	0.00256008659469	0.00396686525910
459527	153	0.01671450872265	0.00255257097445	0.00394429187441
459527	154	0.01670658748894	0.00253604362081	0.00392139498116
459527	155	0.01669876404227	0.00248927375978	0.00389883444240
459527	156	0.01669089916753	0.00250602496119	0.00387582945800
459527	157	0.01668291907216	0.00250986588747	0.00385267824261
459527	158	0.01667507067465	0.00247140168595	0.00382956695570
459527	159	0.01666727492382	0.00243822724251	0.00380675379047
459527	160	0.01665972997353	0.00241637023689	0.00378428921268
459527	161	0.01665225181556	0.00238976930046	0.00376193352261
459527	162	0.01664489487070	0.00238462060165	0.00373981865512
459527	163	0.01663762060881	0.00241260955815	0.00371723053646
459527	164	0.01663023635121	0.00242321987253	0.00369508634217
459527	165	0.01662298586656	0.00245845463790	0.00367164130911
459527	166	0.01661593449618	0.00249692772056	0.00365081020749
459527	167	0.01660910188409	0.00247141910484	0.00362823683426
459527	168	0.01660245775459	0.00241638265850	0.00360818045708
459527	169	0.01659559793520	0.00237533580723	0.00358605631637
459527	170	0.01658879319621	0.00235907982608	0.00356451410223
459527	171	0.01658222535676	0.00236207297437	0.00354358869178
459527	172	0.01657624426725	0.00244027702184	0.00352398443148
459527	173	0.01657042134125	0.00234181863448	0.00350530768681
459527	174	0.01656424137977	0.00227664599993	0.00348479256443
459527	175	0.01655776252971	0.00221293339379	0.00346343933854
459527	176	0.01655123883316	0.00221297947762	0.00344156113911
459527	177	0.01654483006403	0.00221451587183	0.00341988673149
459527	178	0.01653832826806	0.00220483519612	0.00339766487304
459527	179	0.01653180173600	0.00220542590396	0.00337493081060
459527	180	0.01652536182941	0.00220109478058	0.00335233714622
459527	181	0.01651903182952	0.00217977350095	0.00332974303336
459527	182	0.01651269125816	0.00217236130266	0.00330681677778
459527	183	0.01650642441826	0.00217416842857	0.00328393718656
459527	184	0.01650037118174	0.00216418117834	0.00326137235634
459527	185	0.01649446949383	0.00214701703937	0.00323935964899
459527	186	0.01648860870102	0.00214777039032	0.00321703735574
459527	187	0.01648293308594	0.00217003329977	0.00319530835881
459527	188	0.01647729821539	0.00217702343552	0.00317355943821
459527	189	0.01647160668532	0.00216075186763	0.00315125369315
459527	190	0.01646576654247	0.00213960029248	0.00312824541652
459527	191	0.01645989575345	0.00212145309641	0.00310483284285
459527	192	0.01645391107685	0.00210513971052	0.00308071888125
459527	193	0.01644801299912	0.00208324287613	0.00305660939653
459527	194	0.01644235560939	0.00205362465391	0.00303329657946
459527	195	0.01643684139658	0.00202050232675	0.00301020987632
459527	196	0.01643147863142	0.00205054486563	0.00298761761621
459527	197	0.01642648500082	0.00202811961027	0.00296610441486
459527	198	0.01642154269396	0.00197810960835	0.00294491852413
459527	199	0.01641651856799	0.00197786772560	0.00292279322279
459527	200	0.01641168196671	0.00198919325654	0.00290131902156
459527	201	0.01640686392118	0.00196723136629	0.00287982998484
459527	202	0.01640446277560	0.00138920253938	0.00286588027793
459527	203	0.01640204769136	0.00137633999355	0.00285201311884
459527	204	0.01639957151606	0.00137681949741	0.00283751191119
459527	205	0.01639713214374	0.00140318939334	0.00282303863631
459527	206	0.01639472594567	0.00141107417700	0.00280874327447
459527	207	0.01639226166969	0.00138905752167	0.00279378888217
459527	208	0.01638975062404	0.00139901654942	0.00277866883577
459527	209	0.01638721099343	0.00139331861162	0.00276294206399
459527	210	0.01638463870136	0.00138009291178	0.00274710846037
459527	211	0.01638203784256	0.00138639854135	0.00273070215472
459527	212	0.01637950216469	0.00139452766614	0.00271461772253
459527	213	0.01637699417452	0.00139788926922	0.00269854754872
459527	214	0.01637452855830	0.00141262807033	0.00268272775325
459527	215	0.01637211875671	0.00141031489177	0.00266711819949
459527	216	0.01636973063990	0.00139437972919	0.00265166412147
459527	217	0.01636732999251	0.00139204350759	0.00263610961290
459527	218	0.01636491986549	0.00138776241752	0.00262032976641
459527	219	0.01636247361569	0.00139132043053	0.00260437948318
459527	220	0.01635998843026	0.00138980458780	0.00258790656216
459527	221	0.01635749951749	0.00140788430605	0.00257142304312
459527	222	0.01635509685322	0.00143332480339	0.00255530436979
459527	223	0.01635273687785	0.00143482666054	0.00253943597138
459527	224	0.01635035786922	0.00142566169086	0.00252346278199
459527	225	0.01634796800878	0.00142015622214	0.00250721130865
459527	226	0.01634565232457	0.00145915229071	0.00249149419352
459527	227	0.01634348217535	0.00145829606800	0.00247668678168
459527	228	0.01634117992984	0.00140206661052	0.00246081827734
459527	229	0.01633873099848	0.00138605944982	0.00244396536259
459527	230	0.01633624741161	0.00136697610257	0.00242672987374
459527	231	0.01633371857146	0.00137352796275	0.00240911637239
459527	232	0.01633120111161	0.00138020196471	0.00239147931621
459527	233	0.01632863374247	0.00138049897852	0.00237340432706
459527	234	0.01632604377370	0.00138432652769	0.00235517314227
459527	235	0.01632347624168	0.00138920111864	0.00233692416872
459527	236	0.01632088174718	0.00140312133066	0.00231879421424
459527	237	0.01631829219738	0.00140052328233	0.00229993716918
459527	238	0.01631575714170	0.00141188823375	0.00228263080855
459527	239	0.01631335301222	0.00143816413513	0.00226434415998
459527	240	0.01631109747827	0.00143210947762	0.00224926184124
459527	241	0.01630878650953	0.00139683574030	0.00223164671935
459527	242	0.01630640854255	0.00137824842635	0.00221476133761
459527	243	0.01630401571039	0.00136566588007	0.00219686209528
459527	244	0.01630163306849	0.00135782419592	0.00217935668234
459527	245	0.01629922669650	0.00135466431645	0.00216130747349
459527	246	0.01629680238263	0.00135242443233	0.00214324877068
459527	247	0.01629440707428	0.00134964390623	0.00212524365042
459527	248	0.01629201403552	0.00135265460591	0.00210717984205
459527	249	0.01628961917437	0.00136165618929	0.00208898263759
459527	250	0.01628724338286	0.00135332905470	0.00207086249617
459527	251	0.01628486233083	0.00134892238789	0.00205235733935
459527	252	0.01628242195754	0.00134521930380	0.00203348074421


==> experiments/ST_CG_adapt_px3level6Lshape.txt <==
ndof	iter	res	dres	error
1256765	1	0.56458074815198	1.93808190050969	0.56445543497105
1256765	2	0.48916875121162	1.58374543256248	0.48902582645577
1256765	3	0.40184590913722	1.14968482735378	0.40167006377646
1256765	4	0.34434463619930	0.86806427667745	0.34414060155108
1256765	5	0.30429675369898	0.75064414622551	0.30406426092920
1256765	6	0.27049496262622	0.69929478618981	0.27023513946423
1256765	7	0.23965846417366	0.59528394893486	0.23936308534034
1256765	8	0.21376248716742	0.52716293699694	0.21343235572965
1256765	9	0.19043571253335	0.46005765968558	0.19006373352155
1256765	10	0.17080191055476	0.39652051066931	0.17038711008123
1256765	11	0.15389308326355	0.34355293198240	0.15343248551218
1256765	12	0.13985188789951	0.30718135864390	0.13934437763707
1256765	13	0.12807531654109	0.27843348368441	0.12752177527035
1256765	14	0.11692361279797	0.24496080693862	0.11631645042534
1256765	15	0.10750580528385	0.22534272922718	0.10684501035639
1256765	16	0.09861273572287	0.20537957579287	0.09789193283525
1256765	17	0.09017036831710	0.18768103096876	0.08937965785765
1256765	18	0.08304932874671	0.17020262462673	0.08219071761122
1256765	19	0.07676299550506	0.15721670291546	0.07583070439325
1256765	20	0.07123869197247	0.14055311058131	0.07023340196230
1256765	21	0.06628104223725	0.12520318687257	0.06519833411977
1256765	22	0.06200072935632	0.11511875221232	0.06084042672927
1256765	23	0.05801907741787	0.10736023298867	0.05677798249319
1256765	24	0.05440706441093	0.09830032653903	0.05307913957811
1256765	25	0.05091008369806	0.09088560837880	0.04948891420246
1256765	26	0.04792607321549	0.08418803360254	0.04641177150228
1256765	27	0.04526377150315	0.07683337877448	0.04365674685095
1256765	28	0.04279231793742	0.07269328362239	0.04108815683385
1256765	29	0.04050242578563	0.06794026375025	0.03869558561433
1256765	30	0.03839802393234	0.06121576130089	0.03648727973739
1256765	31	0.03656203920960	0.05681331760588	0.03454777168568
1256765	32	0.03489666656535	0.05207415675039	0.03278001039482
1256765	33	0.03336018559884	0.04879697354950	0.03113743848196
1256765	34	0.03197730481343	0.04518636751065	0.02965046719389
1256765	35	0.03073857490699	0.04359873561256	0.02830854115740
1256765	36	0.02953583077755	0.04151261788921	0.02699703423990
1256765	37	0.02842471249015	0.03835223655503	0.02577518015978
1256765	38	0.02738686197716	0.03653218987313	0.02462488709469
1256765	39	0.02642335626125	0.03443813192413	0.02354715945458
1256765	40	0.02555683751401	0.03341271273609	0.02256952614580
1256765	41	0.02471153722915	0.03122098443908	0.02160633938730
1256765	42	0.02394098037639	0.03059872281266	0.02071970165943
1256765	43	0.02318658918453	0.02981069536488	0.01984218587179
1256765	44	0.02246332503708	0.02859120285456	0.01899076765199
1256765	45	0.02179098372964	0.02682420930497	0.01818978358987
1256765	46	0.02117901090522	0.02531683426603	0.01745047719085
1256765	47	0.02059696828786	0.02386325152501	0.01673850661990
1256765	48	0.02004931228044	0.02294404435994	0.01605820862104
1256765	49	0.01954331766971	0.02191289529950	0.01542055870179
1256765	50	0.01904425592698	0.02075943120373	0.01478188468781
1256765	51	0.01859635845574	0.01997000602344	0.01419830562692
1256765	52	0.01817746675678	0.01884810288318	0.01364456112406
1256765	53	0.01780211925606	0.01825490375300	0.01313840849390
1256765	54	0.01744414446073	0.01744831423796	0.01264849839115
1256765	55	0.01709991904047	0.01629310190418	0.01216759678380
1256765	56	0.01679765475233	0.01584402485377	0.01173809100611
1256765	57	0.01649722942069	0.01506788876365	0.01130253023153
1256765	58	0.01622045945743	0.01469576528365	0.01089333229039
1256765	59	0.01597479841019	0.01351778164353	0.01052291076006
1256765	60	0.01575093683539	0.01266149600828	0.01017881970588
1256765	61	0.01555037897723	0.01220989312276	0.00986485895444
1256765	62	0.01536415013073	0.01156254651060	0.00956800174503
1256765	63	0.01518975084105	0.01116086694212	0.00928495000636
1256765	64	0.01502968804365	0.01066964577476	0.00902034210838
1256765	65	0.01487838794208	0.01017158657729	0.00876580070675
1256765	66	0.01474436359530	0.00971127843463	0.00853617387788
1256765	67	0.01462191088727	0.00923443834586	0.00832283653602
1256765	68	0.01450797709903	0.00885642573236	0.00812103885586
1256765	69	0.01440496201081	0.00851295266205	0.00793529271753
1256765	70	0.01430543182308	0.00821231893894	0.00775289561500
1256765	71	0.01421307947132	0.00781369032932	0.00758044002513
1256765	72	0.01412823590211	0.00757698682661	0.00741925030843
1256765	73	0.01404714904553	0.00729918978706	0.00726245671509
1256765	74	0.01397174222287	0.00708826787062	0.00711377640793
1256765	75	0.01390042882765	0.00684698617204	0.00697089305683
1256765	76	0.01383151956290	0.00664691785993	0.00682939982581
1256765	77	0.01376843298071	0.00654525846894	0.00669823289628
1256765	78	0.01370917267115	0.00622807245485	0.00657177732554
1256765	79	0.01365263935210	0.00602448349495	0.00644963812779
1256765	80	0.01360024819984	0.00579352474497	0.00633398730237
1256765	81	0.01355018506945	0.00563490562444	0.00622173054789
1256765	82	0.01350398402693	0.00540334216294	0.00611636558223
1256765	83	0.01346022337029	0.00528784440477	0.00601500856224
1256765	84	0.01341954847703	0.00513937728027	0.00591974466309
1256765	85	0.01338080754227	0.00498274022548	0.00582763334053
1256765	86	0.01334441015579	0.00488191785320	0.00574048055125
1256765	87	0.01330871298161	0.00473746800825	0.00565425750809
1256765	88	0.01327476346756	0.00465725259905	0.00557139131233
1256765	89	0.01324318641090	0.00452690431937	0.00549481996720
1256765	90	0.01321407634217	0.00451476862576	0.00542279592756
1256765	91	0.01318659443562	0.00444038458186	0.00535631787292
1256765	92	0.01316013979860	0.00429323432010	0.00529123514642
1256765	93	0.01313403171334	0.00417899672561	0.00522815925348
1256765	94	0.01310907167217	0.00407245754642	0.00516793280911
1256765	95	0.01308408735297	0.00397262944840	0.00510764315653
1256765	96	0.01306048161180	0.00387932929945	0.00505064909596
1256765	97	0.01303803470922	0.00378576339775	0.00499534731067
1256765	98	0.01301577723946	0.00371202880433	0.00493949128639
1256765	99	0.01299463637126	0.00359680853560	0.00488427649532
1256765	100	0.01297427721175	0.00353038735795	0.00482981597833
1256765	101	0.01295473605842	0.00346051891008	0.00478235502825
1256765	102	0.01293548361974	0.00343311411332	0.00473754819345
1256765	103	0.01291689946140	0.00341727538409	0.00469997443690
1256765	104	0.01289877438388	0.00337169110629	0.00466363184221
1256765	105	0.01288104088820	0.00329617469929	0.00462835349323
1256765	106	0.01286422982984	0.00324049458277	0.00459465075746
1256765	107	0.01284781671428	0.00318341457462	0.00456300288902
1256765	108	0.01283191694433	0.00315214836231	0.00453098169403
1256765	109	0.01281632547191	0.00305626546485	0.00450084277635
1256765	110	0.01280144031041	0.00302075283159	0.00447005012879
1256765	111	0.01278725383737	0.00295352134357	0.00444163288858
1256765	112	0.01277348175083	0.00291915808118	0.00441219669887
1256765	113	0.01276058225973	0.00289871989932	0.00438531446613
1256765	114	0.01274802936820	0.00291324839690	0.00435815863739
1256765	115	0.01273586800381	0.00289925661090	0.00433163902859
1256765	116	0.01272397856196	0.00286362132129	0.00430587115248
1256765	117	0.01271184685537	0.00277274723598	0.00427849172511
1256765	118	0.01269989714976	0.00273256154721	0.00425224090539
1256765	119	0.01268787686612	0.00266153735223	0.00422496547098
1256765	120	0.01267636389124	0.00265102432726	0.00419926826693
1256765	121	0.01266533228786	0.00264117575293	0.00417436865329
1256765	122	0.01265442722152	0.00262142190258	0.00414978476552
1256765	123	0.01264439223619	0.00260710229588	0.00412739431921
1256765	124	0.01263466160677	0.00253957794279	0.00410548363863
1256765	125	0.01262516264265	0.00248701516723	0.00408420735087
1256765	126	0.01261570503886	0.00244427699956	0.00406308493206
1256765	127	0.01260619577821	0.00241724360451	0.00404184111778
1256765	128	0.01259674426981	0.00239700443711	0.00402078639474
1256765	129	0.01258753707704	0.00235627120193	0.00400038946828
1256765	130	0.01257842365872	0.00233936421428	0.00397995601240
1256765	131	0.01256943429616	0.00231622027306	0.00395989282981
1256765	132	0.01256048529197	0.00232068000460	0.00393962966288
1256765	133	0.01255150718932	0.00229539784712	0.00391946213339
1256765	134	0.01254288193535	0.00228579957867	0.00389978462221
1256765	135	0.01253446776443	0.00229059499030	0.00388071744811
1256765	136	0.01252625020580	0.00223969405550	0.00386169052729
1256765	137	0.01251804045779	0.00225687865747	0.00384278808906
1256765	138	0.01250988961068	0.00225155787270	0.00382358276125
1256765	139	0.01250159207424	0.00222230608949	0.00380420128876
1256765	140	0.01249317874045	0.00222416596855	0.00378412460831
1256765	141	0.01248492868883	0.00221762847592	0.00376456017495
1256765	142	0.01247674136820	0.00220117978868	0.00374477119780
1256765	143	0.01246856141288	0.00218628217999	0.00372497612025
1256765	144	0.01246038485505	0.00218016200101	0.00370492827811
1256765	145	0.01245257742781	0.00217700103379	0.00368571891299
1256765	146	0.01244481434208	0.00215537985615	0.00366646570377
1256765	147	0.01243695026335	0.00213913310917	0.00364678393012
1256765	148	0.01242921903487	0.00216226683801	0.00362741491029
1256765	149	0.01242167831280	0.00214856345187	0.00360820130692
1256765	150	0.01241404797871	0.00215705124198	0.00358895472101
1256765	151	0.01240662351432	0.00217679469098	0.00356989662424
1256765	152	0.01239928658433	0.00219907093296	0.00355111612376
1256765	153	0.01239199280802	0.00219824992370	0.00353226297068
1256765	154	0.01238443599529	0.00217436641841	0.00351252787950
1256765	155	0.01237666915981	0.00219471054032	0.00349222505482
1256765	156	0.01236876669723	0.00218003720652	0.00347121543910
1256765	157	0.01236084157682	0.00216747686873	0.00345038729729
1256765	158	0.01235301846035	0.00214935389697	0.00342933737187
1256765	159	0.01234529128219	0.00213722098300	0.00340890421021
1256765	160	0.01233750245991	0.00212721416798	0.00338774473663
1256765	161	0.01232976781666	0.00210707600262	0.00336697179765
1256765	162	0.01232215970048	0.00209359560093	0.00334608582362
1256765	163	0.01231480621048	0.00206247033575	0.00332594159539
1256765	164	0.01230758222350	0.00205643775328	0.00330598298360
1256765	165	0.01230047681621	0.00206158725111	0.00328621409039
1256765	166	0.01229357519418	0.00209747373633	0.00326724237088
1256765	167	0.01228678076520	0.00212112266280	0.00324796311978
1256765	168	0.01228024764267	0.00211386439580	0.00323002672844
1256765	169	0.01227367437279	0.00204387951093	0.00321099493748
1256765	170	0.01226692817963	0.00203596214088	0.00319217752766
1256765	171	0.01226039833383	0.00203258720931	0.00317318251182
1256765	172	0.01225402170672	0.00201761422932	0.00315514061896
1256765	173	0.01224793068788	0.00201467845130	0.00313730846937
1256765	174	0.01224170100009	0.00195221681367	0.00311923494930
1256765	175	0.01223555125498	0.00193544207477	0.00310110468505
1256765	176	0.01222935201192	0.00191568859035	0.00308280997703
1256765	177	0.01222327438789	0.00190453802136	0.00306468394965
1256765	178	0.01221729418984	0.00190547442576	0.00304678605622
1256765	179	0.01221144125127	0.00189030703322	0.00302906206665
1256765	180	0.01220582880047	0.00190253963021	0.00301208268540
1256765	181	0.01220034454946	0.00185819990954	0.00299531736142
1256765	182	0.01219475209226	0.00183011811480	0.00297818418482
1256765	183	0.01218924463110	0.00180620923952	0.00296107301787
1256765	184	0.01218369334108	0.00178635708715	0.00294363565047
1256765	185	0.01217812510175	0.00180224576378	0.00292605297268
1256765	186	0.01217254142818	0.00180167291666	0.00290803169118
1256765	187	0.01216692311440	0.00180755881219	0.00289005412091
1256765	188	0.01216135921810	0.00181554296468	0.00287182282436
1256765	189	0.01215570660951	0.00181125728901	0.00285336224772
1256765	190	0.01215006870618	0.00180342882240	0.00283471677958
1256765	191	0.01214450065325	0.00180169875491	0.00281610813041
1256765	192	0.01213895052769	0.00178817927280	0.00279740963901
1256765	193	0.01213344473502	0.00178420130586	0.00277872173786
1256765	194	0.01212794995142	0.00176604617027	0.00275991515749
1256765	195	0.01212258815059	0.00175089401400	0.00274140473544
1256765	196	0.01211728851888	0.00175341192346	0.00272304288847
1256765	197	0.01211205655961	0.00173869997825	0.00270467932600
1256765	198	0.01210674583459	0.00174375643116	0.00268603423794
1256765	199	0.01210156161669	0.00174972954199	0.00266758378914
1256765	200	0.01209637523834	0.00176064138985	0.00264903198089
1256765	201	0.01209127844071	0.00176854016018	0.00263068839212
1256765	202	0.01208876803594	0.00125958731502	0.00261905787505
1256765	203	0.01208628835295	0.00126284731634	0.00260758945545
1256765	204	0.01208383482631	0.00125688463731	0.00259614328940
1256765	205	0.01208133135941	0.00124074337242	0.00258430112103
1256765	206	0.01207880996810	0.00123271760397	0.00257238598369
1256765	207	0.01207623343398	0.00122908197905	0.00256006001829
1256765	208	0.01207365230705	0.00122716565613	0.00254774423661
1256765	209	0.01207102221600	0.00123169569968	0.00253502735117
1256765	210	0.01206841196759	0.00123023162304	0.00252241307708
1256765	211	0.01206576842579	0.00123246189144	0.00250944329835
1256765	212	0.01206311403481	0.00122988279383	0.00249636259829
1256765	213	0.01206047749476	0.00123322857546	0.00248329011236
1256765	214	0.01205783784203	0.00123342365254	0.00247002957037
1256765	215	0.01205525287301	0.00122549561135	0.00245710574556
1256765	216	0.01205268461276	0.00123622097494	0.00244412125614
1256765	217	0.01205019228596	0.00124952231944	0.00243147792616
1256765	218	0.01204777484920	0.00125713136846	0.00241923500004
1256765	219	0.01204537577860	0.00124818704584	0.00240687120921
1256765	220	0.01204291537571	0.00123269815974	0.00239418521923
1256765	221	0.01204038831184	0.00122833646993	0.00238113649606
1256765	222	0.01203783039385	0.00122189998257	0.00236769002918
1256765	223	0.01203521856345	0.00123046497412	0.00235414695218
1256765	224	0.01203260635356	0.00123065578222	0.00234040365360
1256765	225	0.01202997051424	0.00122971525178	0.00232663226139
1256765	226	0.01202734422847	0.00123056506099	0.00231272188149
1256765	227	0.01202471577807	0.00122549140582	0.00229883674707
1256765	228	0.01202207615186	0.00122912965500	0.00228471958984
1256765	229	0.01201944416272	0.00123502375564	0.00227064937742
1256765	230	0.01201678164669	0.00122797481478	0.00225633935131
1256765	231	0.01201411567130	0.00123980669947	0.00224177920771
1256765	232	0.01201145904528	0.00124997945697	0.00222743157909
1256765	233	0.01200881182603	0.00125776395836	0.00221274908747
1256765	234	0.01200622929047	0.00128811463203	0.00219884377068
1256765	235	0.01200367096635	0.00129592770423	0.00218445996084
1256765	236	0.01200107830397	0.00128285148609	0.00217038832919
1256765	237	0.01199846024617	0.00127349421912	0.00215560667861
1256765	238	0.01199582885023	0.00127372112172	0.00214117734262
1256765	239	0.01199323503172	0.00128463600140	0.00212649317256
1256765	240	0.01199070519183	0.00129318125218	0.00211264375101
1256765	241	0.01198812171839	0.00127957726903	0.00209786690878
1256765	242	0.01198547397844	0.00126935359581	0.00208320035717
1256765	243	0.01198280108187	0.00125724350365	0.00206777201528
1256765	244	0.01198012611964	0.00125309338945	0.00205271730895
1256765	245	0.01197747017529	0.00125893341443	0.00203726268032
1256765	246	0.01197485882935	0.00126685039235	0.00202239780060
1256765	247	0.01197229329531	0.00125992460227	0.00200754275888
1256765	248	0.01196971178489	0.00124713853115	0.00199253514778
1256765	249	0.01196714329637	0.00122734499527	0.00197775520417
1256765	250	0.01196456744186	0.00121753066453	0.00196247128714
1256765	251	0.01196202283769	0.00121985631681	0.00194762813298
1256765	252	0.01195950019765	0.00121837977685	0.00193253251362


==> experiments/ST_CG_adapt_scaled_px3level3Lshape.txt <==
ndof	iter	res	dres	error
27404	1	0.54242488999937	1.65124095359009	0.54182833502303
27404	2	0.44516895514882	1.35401410460204	0.44444188516984
27404	3	0.36141420282652	1.05244403652472	0.36051824763466
27404	4	0.31002158953093	0.77815134089668	0.30897664338617
27404	5	0.27185024016441	0.63380772971198	0.27065795832406
27404	6	0.24156527105073	0.55469169274258	0.24022270392108
27404	7	0.21539428339915	0.52174641594357	0.21388749291551
27404	8	0.19173582834742	0.40882953524864	0.19004152784544
27404	9	0.17208171714942	0.36747824785854	0.17019183737236
27404	10	0.15652750400469	0.31446044412976	0.15444739710119
27404	11	0.14444774343478	0.26712857345474	0.14219100496679
27404	12	0.13161447775104	0.24167599957430	0.12913362538920
27404	13	0.12191633380773	0.21847170237406	0.11923383989358
27404	14	0.11342695682377	0.20052893574635	0.11053860409823
27404	15	0.10483453011463	0.18544463188801	0.10170241927861
27404	16	0.09749232600494	0.17807446903987	0.09411615874691
27404	17	0.09035870586630	0.15753231632078	0.08670518614634
27404	18	0.08351988419082	0.14294377834520	0.07955288245077
27404	19	0.07813251649889	0.13546179195200	0.07387676879792
27404	20	0.07331282152589	0.11519864045061	0.06875940459032
27404	21	0.06886274881916	0.10015376221232	0.06399345347600
27404	22	0.06477717676091	0.09676083994754	0.05957488247349
27404	23	0.06168327646508	0.09116490691209	0.05619527918512
27404	24	0.05853491601038	0.08236611580897	0.05272018530987
27404	25	0.05599189918184	0.07801912167680	0.04988159898242
27404	26	0.05347682522299	0.07206566951233	0.04704094610792
27404	27	0.05098253261370	0.06927543230126	0.04418481742137
27404	28	0.04876134745624	0.06624720220618	0.04160226441207
27404	29	0.04688462781543	0.05933517068665	0.03938587993084
27404	30	0.04508232073188	0.05640899786813	0.03722223076124
27404	31	0.04335663382252	0.05176963366307	0.03511233421843
27404	32	0.04187532283916	0.04866388726205	0.03326590242638
27404	33	0.04069494610446	0.04462772630273	0.03176719974225
27404	34	0.03952871622928	0.04191746732383	0.03025879670274
27404	35	0.03846205273282	0.04016202365151	0.02885139875421
27404	36	0.03749081284349	0.03716241834542	0.02754329162280
27404	37	0.03658708989164	0.03386916666588	0.02629991586799
27404	38	0.03579746452540	0.03269261939332	0.02518982046962
27404	39	0.03510685676986	0.03281266321058	0.02419832200366
27404	40	0.03436867898200	0.03123483998030	0.02311431931954
27404	41	0.03367393341440	0.02964185891009	0.02206802998599
27404	42	0.03305992588392	0.02880470672460	0.02111921442871
27404	43	0.03245370783819	0.02805977760525	0.02015698953920
27404	44	0.03190815361247	0.02566520986481	0.01926630150668
27404	45	0.03142286951808	0.02512339397565	0.01845144384642
27404	46	0.03093988767952	0.02374327651298	0.01761633614852
27404	47	0.03047373753323	0.02295847523456	0.01678412168389
27404	48	0.03005451133978	0.02272035106282	0.01601035449196
27404	49	0.02966181669820	0.02171398506391	0.01526043722725
27404	50	0.02931538670386	0.01965340765283	0.01457564202871
27404	51	0.02899567581946	0.01887160130578	0.01392144614039
27404	52	0.02871529346914	0.01714595840453	0.01332761349977
27404	53	0.02848088560272	0.01612607939460	0.01281475876416
27404	54	0.02827590846096	0.01530824938071	0.01235249115160
27404	55	0.02808715250777	0.01440633199036	0.01191407251797
27404	56	0.02792118698595	0.01359126842827	0.01151736308276
27404	57	0.02776906923356	0.01259136323750	0.01114352367619
27404	58	0.02762844250532	0.01158154208730	0.01078831770771
27404	59	0.02751225524343	0.01149246143588	0.01048718078244
27404	60	0.02741209028994	0.01018170752121	0.01022152115279
27404	61	0.02731775826311	0.00953038197913	0.00996577096109
27404	62	0.02723487401679	0.00902340597420	0.00973627204148
27404	63	0.02716018734072	0.00829054700555	0.00952535572699
27404	64	0.02709434997908	0.00835781649420	0.00933597374038
27404	65	0.02702704467449	0.00847019827485	0.00913880708880
27404	66	0.02696356260453	0.00846642664154	0.00894931742794
27404	67	0.02690431830954	0.00836500558322	0.00876921352813
27404	68	0.02684982444999	0.00811486392443	0.00860057030425
27404	69	0.02680100442042	0.00800356072881	0.00844692588566
27404	70	0.02675348770489	0.00738601206947	0.00829493506423
27404	71	0.02670547511859	0.00716798168446	0.00813874077194
27404	72	0.02665885092739	0.00649011360326	0.00798441853012
27404	73	0.02661623654199	0.00647387422767	0.00784095641719
27404	74	0.02657841074019	0.00639594167196	0.00771156430000
27404	75	0.02654204209462	0.00651894594420	0.00758526341523
27404	76	0.02650337400486	0.00630530079255	0.00744881552355
27404	77	0.02646758740140	0.00600433225607	0.00732045313758
27404	78	0.02643483069182	0.00588438358616	0.00720110829507
27404	79	0.02640291931948	0.00574801354822	0.00708305512572
27404	80	0.02637052870559	0.00544725187331	0.00696132845224
27404	81	0.02634196290598	0.00552873650223	0.00685230099062
27404	82	0.02631438647106	0.00547381923304	0.00674550827344
27404	83	0.02628686668264	0.00526831032090	0.00663732217900
27404	84	0.02625853164461	0.00522737653227	0.00652419551804
27404	85	0.02623050179601	0.00522948234892	0.00641044419565
27404	86	0.02620521840195	0.00499927368865	0.00630619807556
27404	87	0.02618080522674	0.00463208851013	0.00620397620490
27404	88	0.02615662402002	0.00467743348520	0.00610115194749
27404	89	0.02613429929273	0.00477757809743	0.00600474529109
27404	90	0.02611070181640	0.00457152059368	0.00590124974200
27404	91	0.02608955696824	0.00441154736078	0.00580702629518
27404	92	0.02607075555591	0.00455756071724	0.00572204049891
27404	93	0.02605294612340	0.00441442651485	0.00564040812282
27404	94	0.02603463525703	0.00416166243423	0.00555531966379
27404	95	0.02601743873988	0.00425771838625	0.00547424455833
27404	96	0.02600028259115	0.00451175140774	0.00539222184112
27404	97	0.02598464518576	0.00429326300481	0.00531638719736
27404	98	0.02596853845187	0.00414947503676	0.00523714980407
27404	99	0.02595288627469	0.00402143584711	0.00515902766894
27404	100	0.02593702953701	0.00388006484492	0.00507868517216
27404	101	0.02592117477018	0.00376266927962	0.00499723272552
27404	102	0.02590608257579	0.00379754792819	0.00491850017143
27404	103	0.02589216756805	0.00367162401430	0.00484493863776
27404	104	0.02587933137394	0.00357886353729	0.00477610852521
27404	105	0.02586644650077	0.00353809931725	0.00470604173489
27404	106	0.02585391710339	0.00358442161629	0.00463694903801
27404	107	0.02584157493145	0.00348729531687	0.00456788982713
27404	108	0.02582920706533	0.00340243335355	0.00449767797712
27404	109	0.02581677486940	0.00350096614298	0.00442598837373
27404	110	0.02580553395696	0.00352330902937	0.00436019777060
27404	111	0.02579376241426	0.00332829345904	0.00429022680410
27404	112	0.02578230514735	0.00318205127665	0.00422103702445
27404	113	0.02577108074443	0.00315979360888	0.00415216018212
27404	114	0.02576089817899	0.00310203297067	0.00408869063312
27404	115	0.02575064940128	0.00311115977712	0.00402381843081
27404	116	0.02574099428884	0.00326807624204	0.00396175358199
27404	117	0.02573303692977	0.00334403158397	0.00390987449413
27404	118	0.02572462325003	0.00309519654585	0.00385427624311
27404	119	0.02571504444342	0.00300537212737	0.00379000687424
27404	120	0.02570594222321	0.00316788765760	0.00372792454658
27404	121	0.02569790091377	0.00312222882578	0.00367222335710
27404	122	0.02568923883925	0.00293102449612	0.00361127460793
27404	123	0.02568092118689	0.00290663982157	0.00355178495976
27404	124	0.02567364422712	0.00278211598805	0.00349892667233
27404	125	0.02566659077743	0.00271792667798	0.00344692663105
27404	126	0.02565953329630	0.00259644776213	0.00339412079390
27404	127	0.02565263392206	0.00251970207363	0.00334169599784
27404	128	0.02564570149901	0.00251117729008	0.00328819637550
27404	129	0.02563884614352	0.00245362280150	0.00323443139334
27404	130	0.02563185336638	0.00245651550557	0.00317866462696
27404	131	0.02562484731959	0.00251674049706	0.00312180559846
27404	132	0.02561836038185	0.00255252946668	0.00306823690871
27404	133	0.02561147171752	0.00255723071117	0.00301031702650
27404	134	0.02560397799791	0.00254080634941	0.00294603938876
27404	135	0.02559607223676	0.00265009382958	0.00287668547584
27404	136	0.02558834045219	0.00270591470205	0.00280722410263
27404	137	0.02558082669820	0.00259652984461	0.00273805510274
27404	138	0.02557352361084	0.00258091436874	0.00266912196540
27404	139	0.02556690403678	0.00268227850598	0.00260508797203
27404	140	0.02556143668722	0.00255623564945	0.00255099888833
27404	141	0.02555557439367	0.00232209011691	0.00249170775954
27404	142	0.02554987443492	0.00221961508998	0.00243269286228
27404	143	0.02554475684690	0.00211621655709	0.00237846980811
27404	144	0.02554006481077	0.00202798687697	0.00232765631316
27404	145	0.02553550214324	0.00197905599166	0.00227717056808
27404	146	0.02553111915138	0.00193794737487	0.00222760158871
27404	147	0.02552700547916	0.00194756909914	0.00218006668311
27404	148	0.02552339257130	0.00196675716507	0.00213744561849
27404	149	0.02552009584668	0.00192091236496	0.00209780696648
27404	150	0.02551679624104	0.00188685354793	0.00205737023502
27404	151	0.02551350999769	0.00180299343711	0.00201629087565
27404	152	0.02551020918131	0.00173914164664	0.00197418436774
27404	153	0.02550692382285	0.00170894641676	0.00193135934051
27404	154	0.02550385352218	0.00175655822220	0.00189047499029
27404	155	0.02550117860308	0.00175925907218	0.00185412330137
27404	156	0.02549854473895	0.00168739567512	0.00181761845100
27404	157	0.02549582909760	0.00164853270579	0.00177920361122
27404	158	0.02549304004754	0.00159467698681	0.00173887016650
27404	159	0.02549023007713	0.00154548300008	0.00169726950341
27404	160	0.02548760003131	0.00146647210168	0.00165739443429
27404	161	0.02548527101441	0.00149789851136	0.00162127323520
27404	162	0.02548331197586	0.00154533372318	0.00159025654717
27404	163	0.02548150381623	0.00143378441270	0.00156108420544
27404	164	0.02547974228708	0.00140277626613	0.00153213417987
27404	165	0.02547806128899	0.00133832350142	0.00150398658699
27404	166	0.02547643690019	0.00134695015218	0.00147627576585
27404	167	0.02547509394681	0.00132890280955	0.00145297197785
27404	168	0.02547365582706	0.00119663799478	0.00142759699926
27404	169	0.02547211967948	0.00113286656732	0.00139998116314
27404	170	0.02547068795097	0.00116379510681	0.00137375222331
27404	171	0.02546944605846	0.00120016323772	0.00135058685215
27404	172	0.02546831179037	0.00109640757273	0.00132907723323
27404	173	0.02546712942605	0.00102396765248	0.00130628358085
27404	174	0.02546596320987	0.00097469337839	0.00128340033446
27404	175	0.02546491843793	0.00094615414444	0.00126254984228
27404	176	0.02546398460772	0.00095439020579	0.00124361560596
27404	177	0.02546315624385	0.00095597393676	0.00122657512859
27404	178	0.02546237428562	0.00092305360111	0.00121027211720
27404	179	0.02546158763671	0.00087635755698	0.00119364641373
27404	180	0.02546075304241	0.00084955762414	0.00117574803076
27404	181	0.02545989670189	0.00083323177189	0.00115709813642
27404	182	0.02545900512556	0.00082790820251	0.00113735060545
27404	183	0.02545819119971	0.00086199655124	0.00111902229270
27404	184	0.02545751632883	0.00089211789893	0.00110359345970
27404	185	0.02545686486631	0.00083169092280	0.00108849223142
27404	186	0.02545614889134	0.00080145572564	0.00107164951428
27404	187	0.02545545861788	0.00079757496140	0.00105515305637
27404	188	0.02545477617684	0.00078911614938	0.00103858760526
27404	189	0.02545407561578	0.00077228648500	0.00102129955767
27404	190	0.02545342117343	0.00079507603698	0.00100488628609
27404	191	0.02545286202589	0.00082955357299	0.00099064456016
27404	192	0.02545228597504	0.00076280372531	0.00097575586659
27404	193	0.02545165713952	0.00073285153413	0.00095924567162
27404	194	0.02545103136510	0.00072382164136	0.00094252575517
27404	195	0.02545045656064	0.00073683633317	0.00092691298558
27404	196	0.02544994350655	0.00075296164551	0.00091275240551
27404	197	0.02544946120540	0.00072376778166	0.00089923932929
27404	198	0.02544893616217	0.00069678773284	0.00088429973729
27404	199	0.02544838404699	0.00069774188434	0.00086831420835
27404	200	0.02544784989121	0.00067376286013	0.00085256660712
27404	201	0.02544732307313	0.00064810476630	0.00083675158180
27404	202	0.02544706626369	0.00047033547723	0.00082890537194
27404	203	0.02544681679831	0.00049786692633	0.00082121580557
27404	204	0.02544659108424	0.00051861272195	0.00081420088920
27404	205	0.02544636675481	0.00049495022021	0.00080716775254
27404	206	0.02544612564103	0.00048384534147	0.00079954269894
27404	207	0.02544589025592	0.00050301987569	0.00079203287479
27404	208	0.02544566961858	0.00050156398124	0.00078492670167
27404	209	0.02544543906662	0.00047878083700	0.00077743664384
27404	210	0.02544519926075	0.00047413701714	0.00076957263481
27404	211	0.02544495950422	0.00048571734986	0.00076162983724
27404	212	0.02544474273201	0.00052301498040	0.00075437887074
27404	213	0.02544454562845	0.00050189010043	0.00074772615489
27404	214	0.02544431619779	0.00049713440487	0.00073990684479
27404	215	0.02544410202280	0.00050804646970	0.00073253306664
27404	216	0.02544387770209	0.00047387199703	0.00072473190343
27404	217	0.02544363474471	0.00046185302217	0.00071618472656
27404	218	0.02544339290263	0.00046776388341	0.00070757391983
27404	219	0.02544316232241	0.00047325901878	0.00069926738564
27404	220	0.02544293733370	0.00048352868202	0.00069106301231
27404	221	0.02544272838448	0.00049019621494	0.00068336175914
27404	222	0.02544251355493	0.00047115974917	0.00067534859088
27404	223	0.02544228750513	0.00044760014994	0.00066681128764
27404	224	0.02544205351972	0.00044354860863	0.00065785787107
27404	225	0.02544183681670	0.00047010441972	0.00064944992110
27404	226	0.02544164547747	0.00048109254577	0.00064194187553
27404	227	0.02544143723709	0.00044499452551	0.00063366043224
27404	228	0.02544121188109	0.00043797305086	0.00062458539361
27404	229	0.02544098542026	0.00044773800195	0.00061532305801
27404	230	0.02544076808220	0.00046681300269	0.00060630290326
27404	231	0.02544057131896	0.00048016609113	0.00059802494655
27404	232	0.02544036781347	0.00046803206927	0.00058932810538
27404	233	0.02544014664768	0.00046002270021	0.00057974317113
27404	234	0.02543993464315	0.00047213944241	0.00057040020821
27404	235	0.02543974406446	0.00048673658940	0.00056186281775
27404	236	0.02543954754658	0.00046720063396	0.00055293369963
27404	237	0.02543933589680	0.00045484853398	0.00054314869348
27404	238	0.02543911691219	0.00045563287293	0.00053282839353
27404	239	0.02543890981177	0.00047192074294	0.00052289750558
27404	240	0.02543871480255	0.00046985341379	0.00051335555009
27404	241	0.02543850264311	0.00044507304732	0.00050277458253
27404	242	0.02543827844316	0.00043120739665	0.00049135534386
27404	243	0.02543806703531	0.00044524215888	0.00048033221592
27404	244	0.02543788301347	0.00045429307844	0.00047053548100
27404	245	0.02543769879507	0.00042103671816	0.00046052196062
27404	246	0.02543751322120	0.00041872503967	0.00045020321989
27404	247	0.02543735129146	0.00042754139310	0.00044101198232
27404	248	0.02543719586692	0.00040067400421	0.00043200056329
27404	249	0.02543702942964	0.00038341854056	0.00042214321108
27404	250	0.02543686818680	0.00038787184348	0.00041236771767
27404	251	0.02543672212106	0.00038911478779	0.00040330606516
27404	252	0.02543658615997	0.00037143773111	0.00039469391306


==> experiments/ST_CG_b_adapt_scaled_px3level3Lshape.txt <==
ndof	iter	res	dres	error
27404	1	0.18315753632948	0.25369137708394	0.18153139643374
27404	2	0.17865180167316	0.12453581405023	0.17698435809802
27404	3	0.17593120402127	0.11904186997494	0.17423802355058
27404	4	0.17428769732820	0.11651617417753	0.17257877269135
27404	5	0.17147519289336	0.16404900439830	0.16974153291535
27404	6	0.16755700466785	0.13960169820691	0.16578695035193
27404	7	0.16469346754503	0.15723458044823	0.16289575508908
27404	8	0.16152579644294	0.14648413491438	0.15969764991196
27404	9	0.15859044728627	0.15133077194614	0.15673243418827
27404	10	0.15481293050671	0.17052174337122	0.15291457857575
27404	11	0.15074607276536	0.15094238388852	0.14880302795175
27404	12	0.14697592571692	0.16166943276881	0.14498699704562
27404	13	0.14304650896559	0.13717339136468	0.14100519622149
27404	14	0.13991627336795	0.11960638548600	0.13782957203684
27404	15	0.13738651171042	0.12704319018063	0.13525900107070
27404	16	0.13471516587798	0.11704238087684	0.13254244248479
27404	17	0.13227226857032	0.09196979477265	0.13005629182953
27404	18	0.13078520952370	0.07853004605199	0.12854243408060
27404	19	0.12962246561078	0.08070398826746	0.12735889911740
27404	20	0.12823353123940	0.09143941622662	0.12594467595323
27404	21	0.12625534608334	0.09855713297975	0.12392956144928
27404	22	0.12427499252194	0.10698164008363	0.12191053163344
27404	23	0.12215298598250	0.09777042156344	0.11974531736593
27404	24	0.11984717588342	0.10707952767039	0.11738986940738
27404	25	0.11767456368438	0.10196759612977	0.11516867006406
27404	26	0.11548935354886	0.10555199423381	0.11293333968653
27404	27	0.11294406497917	0.10984758973208	0.11032731661916
27404	28	0.11024339692331	0.10662958451051	0.10755996787078
27404	29	0.10803706230520	0.09040522831480	0.10529638128434
27404	30	0.10626971259810	0.08908638419967	0.10348062764321
27404	31	0.10453109699408	0.08764054524617	0.10169231904954
27404	32	0.10240639764372	0.09112902936631	0.09950321537880
27404	33	0.10031206727480	0.08699297666996	0.09734218634732
27404	34	0.09833786529318	0.08270936418237	0.09530037643719
27404	35	0.09690242730520	0.07717802204242	0.09381269121334
27404	36	0.09547038032293	0.07400204234119	0.09232609214271
27404	37	0.09400401724190	0.07463444803700	0.09080048798702
27404	38	0.09255574735472	0.07228418013488	0.08929187684879
27404	39	0.09112034218455	0.07051332842101	0.08779475845939
27404	40	0.08982167508421	0.06519262978815	0.08643735476183
27404	41	0.08861728544984	0.06402900186722	0.08517743001002
27404	42	0.08733798657730	0.06174860488977	0.08383607149680
27404	43	0.08621781817890	0.06117841241890	0.08266027028611
27404	44	0.08499009977404	0.06282859921740	0.08136927167565
27404	45	0.08387494052122	0.05831639361857	0.08019470658889
27404	46	0.08307529590662	0.05306164341342	0.07935211074119
27404	47	0.08227745519657	0.04934560334845	0.07851046781730
27404	48	0.08151160193680	0.04683429436604	0.07770178381989
27404	49	0.08087967298415	0.04566262186720	0.07703418357164
27404	50	0.08022180883763	0.04494865670631	0.07633797290133
27404	51	0.07958231993462	0.04440104395047	0.07566123507906
27404	52	0.07897611175979	0.04321936350394	0.07501936872880
27404	53	0.07832173539130	0.04484307136395	0.07432627687268
27404	54	0.07755452734295	0.04903790764237	0.07351393524922
27404	55	0.07676469779399	0.05449826574121	0.07267573922278
27404	56	0.07577134907484	0.05523603435889	0.07161980580656
27404	57	0.07479970822399	0.05372893615964	0.07058470096907
27404	58	0.07378419197813	0.05045571104922	0.06949838806826
27404	59	0.07296657323730	0.04871470574736	0.06862124356312
27404	60	0.07219723109731	0.04873502760296	0.06779344409243
27404	61	0.07132157406975	0.05199705929449	0.06684803612114
27404	62	0.07030325372499	0.05119841390937	0.06574569535833
27404	63	0.06939949217878	0.04957030218899	0.06476486582396
27404	64	0.06860251762293	0.04797607238035	0.06389714424368
27404	65	0.06787780169554	0.04541876637922	0.06310602347227
27404	66	0.06711145722775	0.04426212991882	0.06226782888882
27404	67	0.06626539455082	0.04492442815756	0.06133906982799
27404	68	0.06538969987747	0.04468892129909	0.06037464849663
27404	69	0.06461833568590	0.04539236479558	0.05952253397753
27404	70	0.06377986940090	0.04518123321826	0.05859038777521
27404	71	0.06290362940894	0.04511651275579	0.05761266777154
27404	72	0.06208074050665	0.04684825956140	0.05668893072034
27404	73	0.06136254642559	0.04564564738982	0.05587837145995
27404	74	0.06065730328571	0.04449730092346	0.05508018549579
27404	75	0.05990530405906	0.04443125681046	0.05422606481195
27404	76	0.05908444674141	0.04441683902913	0.05328935451533
27404	77	0.05821613512169	0.04442218118098	0.05229569674536
27404	78	0.05731430966519	0.04395104217483	0.05125766045362
27404	79	0.05638641250079	0.04321772877773	0.05018292850945
27404	80	0.05548117674228	0.04091684992585	0.04912851805214
27404	81	0.05471073891174	0.03824571278432	0.04822444781882
27404	82	0.05407727962946	0.03426107419766	0.04747789703268
27404	83	0.05352923956424	0.03425461630286	0.04682853786114
27404	84	0.05297584038195	0.03239041035037	0.04617084894735
27404	85	0.05243342148572	0.02923115337435	0.04552566067487
27404	86	0.05196066734973	0.02850747235841	0.04496177438516
27404	87	0.05153282174048	0.03020637666655	0.04445248951915
27404	88	0.05108471360333	0.02934104673920	0.04391658941731
27404	89	0.05060056472619	0.02852283537707	0.04333698130755
27404	90	0.05012990864001	0.02923716783664	0.04277120511474
27404	91	0.04967406539257	0.02861383354386	0.04222138306048
27404	92	0.04922303285009	0.02837918148043	0.04167275381046
27404	93	0.04873623916020	0.02990543771852	0.04107621465844
27404	94	0.04826840786207	0.03100808077964	0.04050144121394
27404	95	0.04778892623788	0.02886506022725	0.03990836930698
27404	96	0.04724091345615	0.02952832441920	0.03922860816846
27404	97	0.04666921055915	0.03016244238037	0.03851847474943
27404	98	0.04614516950836	0.02929626402768	0.03785540428030
27404	99	0.04566646038008	0.02843127396714	0.03725336361613
27404	100	0.04522468159670	0.02789327700987	0.03668742231924
27404	101	0.04477942909468	0.02738946035950	0.03614596290574
27404	102	0.04431498684728	0.02673051806089	0.03557892614924
27404	103	0.04385921012575	0.02646619096763	0.03504912820734
27404	104	0.04343793333058	0.02525675589067	0.03455457147920
27404	105	0.04305986650399	0.02447851054750	0.03411420847791
27404	106	0.04268978146130	0.02487157276968	0.03367997796032
27404	107	0.04230899305791	0.02415475444129	0.03323252099450
27404	108	0.04193940882201	0.02287442245185	0.03279390438208
27404	109	0.04161239984018	0.02165798088358	0.03240233500506
27404	110	0.04133801872419	0.02041889587685	0.03207149659052
27404	111	0.04106766561375	0.02097719565449	0.03174467305081
27404	112	0.04076827007673	0.02092439761139	0.03138139363012
27404	113	0.04044155538784	0.02112458233410	0.03098309779318
27404	114	0.04011087422439	0.02148845366932	0.03057774641009
27404	115	0.03981804991914	0.02102081174804	0.03021720878008
27404	116	0.03954493052270	0.01991519559982	0.02987916775796
27404	117	0.03928497704862	0.01943875338355	0.02955527364116
27404	118	0.03905773653834	0.02012078772828	0.02927054570917
27404	119	0.03884951647384	0.02046489069934	0.02900895209570
27404	120	0.03862144468085	0.01924363530834	0.02872117448347
27404	121	0.03837913762162	0.01798642523557	0.02841344413199
27404	122	0.03814729885539	0.01708150696212	0.02811813075607
27404	123	0.03793482431568	0.01724507294990	0.02784541808237
27404	124	0.03772262207319	0.01793997104902	0.02757317022939
27404	125	0.03750799192855	0.01790709469750	0.02729794139745
27404	126	0.03729054558768	0.01767571361570	0.02701777929804
27404	127	0.03705622445561	0.01743205841465	0.02671586304793
27404	128	0.03684035218197	0.01850024356236	0.02643624394948
27404	129	0.03664830286536	0.01850883796291	0.02618663395018
27404	130	0.03641452750788	0.01792067484949	0.02588270044296
27404	131	0.03615357856696	0.01805998512329	0.02554283884792
27404	132	0.03590456193200	0.01831676346917	0.02521880917041
27404	133	0.03567207840458	0.01757218276865	0.02491643218647
27404	134	0.03544502627692	0.01682474156962	0.02462048252013
27404	135	0.03524011935977	0.01725800859056	0.02435278087499
27404	136	0.03506152570330	0.01690081319053	0.02411783950036
27404	137	0.03486654779243	0.01628350242720	0.02385912147091
27404	138	0.03466178975762	0.01623358508353	0.02358539665989
27404	139	0.03446407239741	0.01552629114912	0.02331872169331
27404	140	0.03426428396255	0.01502392412121	0.02304718469211
27404	141	0.03405681223992	0.01484504039873	0.02276304474887
27404	142	0.03386117523490	0.01531738004437	0.02249317746598
27404	143	0.03367782404401	0.01688857721824	0.02223809019564
27404	144	0.03350164004827	0.01590468517854	0.02199080159757
27404	145	0.03331906653986	0.01441524482870	0.02173219435434
27404	146	0.03315611695279	0.01357724447435	0.02149939703715
27404	147	0.03300410423291	0.01363340777681	0.02128046231987
27404	148	0.03284873035520	0.01451306659544	0.02105516960012
27404	149	0.03269888232379	0.01504883778408	0.02083673507295
27404	150	0.03254705744762	0.01387477993219	0.02061321788948
27404	151	0.03238669809130	0.01300279961851	0.02037410910422
27404	152	0.03222715127173	0.01324310825799	0.02013450239397
27404	153	0.03206873896757	0.01375150321190	0.01989351019460
27404	154	0.03192183993421	0.01477679565535	0.01966942582440
27404	155	0.03177147505362	0.01440478224553	0.01943912809706
27404	156	0.03161152086278	0.01315819331593	0.01919235352336
27404	157	0.03145834211861	0.01237824266469	0.01895552118151
27404	158	0.03132059366544	0.01201383325737	0.01874072045887
27404	159	0.03120032408185	0.01227553507031	0.01855130007403
27404	160	0.03109506125948	0.01220788377934	0.01838468563258
27404	161	0.03098978890128	0.01149149579202	0.01821650380857
27404	162	0.03088216246507	0.01081893049947	0.01804283093092
27404	163	0.03077928778120	0.01067784136716	0.01787682701597
27404	164	0.03068455293684	0.01096631904527	0.01772268484854
27404	165	0.03059698338679	0.01091748570244	0.01757967042909
27404	166	0.03049886793087	0.01061524762230	0.01741957836505
27404	167	0.03038716875568	0.01067094806962	0.01723621725715
27404	168	0.03027394681675	0.01046979985974	0.01704967799166
27404	169	0.03016822584075	0.01099772347339	0.01687468071369
27404	170	0.03007233057727	0.01200152861804	0.01671449028480
27404	171	0.02997138605874	0.01172753329687	0.01654482263011
27404	172	0.02985796630515	0.01194083115139	0.01635289563751
27404	173	0.02974609758712	0.01208688329594	0.01616158737398
27404	174	0.02964891184691	0.01163968395822	0.01599440540190
27404	175	0.02955226420216	0.01084259293427	0.01582748881678
27404	176	0.02944312596263	0.01044943482563	0.01563754790432
27404	177	0.02932545328122	0.01037152124679	0.01543151705258
27404	178	0.02920579170359	0.01041905507620	0.01521995219444
27404	179	0.02909393856405	0.00997820138381	0.01501910271229
27404	180	0.02899437277213	0.00984282464937	0.01483861365325
27404	181	0.02890202362834	0.00936038853087	0.01466871577695
27404	182	0.02881679078691	0.00893381941116	0.01451127342819
27404	183	0.02872882527114	0.00921431079442	0.01434662168121
27404	184	0.02863141305179	0.00959947694993	0.01416272552867
27404	185	0.02853866805213	0.00971342899013	0.01398588339366
27404	186	0.02845514057230	0.00992682742436	0.01382578410478
27404	187	0.02837941079818	0.00927124997333	0.01368075944441
27404	188	0.02830430359484	0.00854302012861	0.01353711498314
27404	189	0.02822707976500	0.00878106099491	0.01338930488939
27404	190	0.02814809102344	0.00887034674689	0.01323787203218
27404	191	0.02806546671180	0.00901799898283	0.01307830146284
27404	192	0.02797677317634	0.00883437330128	0.01290587399988
27404	193	0.02789349376189	0.00858272565985	0.01274315039621
27404	194	0.02781346175607	0.00914883377562	0.01258562919960
27404	195	0.02774116723788	0.00930702027549	0.01244212751024
27404	196	0.02766906184089	0.00881789600268	0.01229779150219
27404	197	0.02759086778302	0.00846416492197	0.01213947856805
27404	198	0.02751299613901	0.00860089393736	0.01198017678374
27404	199	0.02743603670077	0.00862529694110	0.01182150081547
27404	200	0.02735807326048	0.00834533837927	0.01165807805253
27404	201	0.02727974294294	0.00820984767239	0.01149145677807
27404	202	0.02723980610281	0.00586094764059	0.01139545899169
27404	203	0.02720072282532	0.00589031719649	0.01130006659845
27404	204	0.02716394629328	0.00582511226401	0.01120810800778
27404	205	0.02712868470006	0.00574642138601	0.01111935272918
27404	206	0.02709508928626	0.00577895769122	0.01103308903902
27404	207	0.02706415982084	0.00593546794947	0.01095263787781
27404	208	0.02703394640041	0.00574770777161	0.01087360442527
27404	209	0.02700075855221	0.00549619927591	0.01078587032959
27404	210	0.02696546311268	0.00564753632725	0.01069238328888
27404	211	0.02692935325229	0.00580002510489	0.01059689376654
27404	212	0.02689750626849	0.00615331245019	0.01051244221545
27404	213	0.02687069011509	0.00614422599303	0.01044112954983
27404	214	0.02684117032702	0.00561486373979	0.01036258497718
27404	215	0.02681163503273	0.00551848114388	0.01028390074682
27404	216	0.02678146132694	0.00577627746364	0.01020306278669
27404	217	0.02675035421137	0.00584826780150	0.01011985662933
27404	218	0.02671814924232	0.00572037035243	0.01003342872659
27404	219	0.02668430618950	0.00563936361225	0.00994162630271
27404	220	0.02665119947823	0.00538239449993	0.00985182299245
27404	221	0.02662151582871	0.00558390081966	0.00977055484015
27404	222	0.02659578025800	0.00583357113888	0.00969973154557
27404	223	0.02656730902587	0.00545233310344	0.00962126286137
27404	224	0.02653543406031	0.00545207963539	0.00953245804983
27404	225	0.02650383012131	0.00583946774847	0.00944303776093
27404	226	0.02647398910908	0.00581721418227	0.00935815383312
27404	227	0.02644318573814	0.00557297906275	0.00926924755222
27404	228	0.02641163632372	0.00544468981421	0.00917704781219
27404	229	0.02638102253559	0.00544055459427	0.00908812469923
27404	230	0.02634866008742	0.00541849266613	0.00899252117219
27404	231	0.02631595131158	0.00539589369764	0.00889585674124
27404	232	0.02628826466118	0.00543685778167	0.00881359024615
27404	233	0.02626282828155	0.00518030778499	0.00873638699754
27404	234	0.02623625884200	0.00487586912205	0.00865549029068
27404	235	0.02621040206005	0.00504923760457	0.00857571912876
27404	236	0.02618641282855	0.00532963623239	0.00850030699508
27404	237	0.02616310423473	0.00499587804462	0.00842702505241
27404	238	0.02613998094830	0.00466975026870	0.00835372088558
27404	239	0.02611814786436	0.00458638272645	0.00828397488845
27404	240	0.02609783379950	0.00464288988007	0.00821961579880
27404	241	0.02607815603708	0.00463516556160	0.00815641630687
27404	242	0.02605654291296	0.00461001620960	0.00808694780177
27404	243	0.02603357985988	0.00460145310795	0.00801226495371
27404	244	0.02601121379643	0.00475334542019	0.00793822462593
27404	245	0.02599047629807	0.00490848981206	0.00786882118282
27404	246	0.02596977243829	0.00480552779159	0.00779841422985
27404	247	0.02594682718802	0.00473386405403	0.00771970505538
27404	248	0.02592210351305	0.00471838870846	0.00763428565587
27404	249	0.02589650021274	0.00466505795652	0.00754546892931
27404	250	0.02587295870480	0.00469901367903	0.00746355294904
27404	251	0.02585282344562	0.00484721598638	0.00739228960381
27404	252	0.02583304418602	0.00458745766721	0.00732254765579


==> experiments/ST_CG_scaled_b_adapt_px3level3Lshape.txt <==
ndof	iter	res	dres	error
27404	1	0.18315753632948	0.25369137708394	0.18153139643374
27404	2	0.17865180167316	0.12453581405023	0.17698435809802
27404	3	0.17593120402127	0.11904186997494	0.17423802355058
27404	4	0.17428769732820	0.11651617417753	0.17257877269135
27404	5	0.17147519289336	0.16404900439830	0.16974153291535
27404	6	0.16755700466785	0.13960169820691	0.16578695035193
27404	7	0.16469346754503	0.15723458044823	0.16289575508908
27404	8	0.16152579644294	0.14648413491438	0.15969764991196
27404	9	0.15859044728627	0.15133077194614	0.15673243418827
27404	10	0.15481293050671	0.17052174337122	0.15291457857575
27404	11	0.15074607276536	0.15094238388852	0.14880302795175
27404	12	0.14697592571692	0.16166943276881	0.14498699704562
27404	13	0.14304650896559	0.13717339136468	0.14100519622149
27404	14	0.13991627336795	0.11960638548600	0.13782957203684
27404	15	0.13738651171042	0.12704319018063	0.13525900107070
27404	16	0.13471516587798	0.11704238087684	0.13254244248479
27404	17	0.13227226857032	0.09196979477265	0.13005629182953
27404	18	0.13078520952370	0.07853004605199	0.12854243408060
27404	19	0.12962246561078	0.08070398826746	0.12735889911740
27404	20	0.12823353123940	0.09143941622662	0.12594467595323
27404	21	0.12625534608334	0.09855713297975	0.12392956144928
27404	22	0.12427499252194	0.10698164008363	0.12191053163344
27404	23	0.12215298598250	0.09777042156344	0.11974531736593
27404	24	0.11984717588342	0.10707952767039	0.11738986940738
27404	25	0.11767456368438	0.10196759612977	0.11516867006406
27404	26	0.11548935354886	0.10555199423381	0.11293333968653
27404	27	0.11294406497917	0.10984758973208	0.11032731661916
27404	28	0.11024339692331	0.10662958451051	0.10755996787078
27404	29	0.10803706230520	0.09040522831480	0.10529638128434
27404	30	0.10626971259810	0.08908638419967	0.10348062764321
27404	31	0.10453109699408	0.08764054524617	0.10169231904954
27404	32	0.10240639764372	0.09112902936631	0.09950321537880
27404	33	0.10031206727480	0.08699297666996	0.09734218634732
27404	34	0.09833786529318	0.08270936418237	0.09530037643719
27404	35	0.09690242730520	0.07717802204242	0.09381269121334
27404	36	0.09547038032293	0.07400204234119	0.09232609214271
27404	37	0.09400401724190	0.07463444803700	0.09080048798702
27404	38	0.09255574735472	0.07228418013488	0.08929187684879
27404	39	0.09112034218455	0.07051332842101	0.08779475845939
27404	40	0.08982167508421	0.06519262978815	0.08643735476183
27404	41	0.08861728544984	0.06402900186722	0.08517743001002
27404	42	0.08733798657730	0.06174860488977	0.08383607149680
27404	43	0.08621781817890	0.06117841241890	0.08266027028611
27404	44	0.08499009977404	0.06282859921740	0.08136927167565
27404	45	0.08387494052122	0.05831639361857	0.08019470658889
27404	46	0.08307529590662	0.05306164341342	0.07935211074119
27404	47	0.08227745519657	0.04934560334845	0.07851046781730
27404	48	0.08151160193680	0.04683429436604	0.07770178381989
27404	49	0.08087967298415	0.04566262186720	0.07703418357164
27404	50	0.08022180883763	0.04494865670631	0.07633797290133
27404	51	0.07958231993462	0.04440104395047	0.07566123507906
27404	52	0.07897611175979	0.04321936350394	0.07501936872880
27404	53	0.07832173539130	0.04484307136395	0.07432627687268
27404	54	0.07755452734295	0.04903790764237	0.07351393524922
27404	55	0.07676469779399	0.05449826574121	0.07267573922278
27404	56	0.07577134907484	0.05523603435889	0.07161980580656
27404	57	0.07479970822399	0.05372893615964	0.07058470096907
27404	58	0.07378419197813	0.05045571104922	0.06949838806826
27404	59	0.07296657323730	0.04871470574736	0.06862124356312
27404	60	0.07219723109731	0.04873502760296	0.06779344409243
27404	61	0.07132157406975	0.05199705929449	0.06684803612114
27404	62	0.07030325372499	0.05119841390937	0.06574569535833
27404	63	0.06939949217878	0.04957030218899	0.06476486582396
27404	64	0.06860251762293	0.04797607238035	0.06389714424368
27404	65	0.06787780169554	0.04541876637922	0.06310602347227
27404	66	0.06711145722775	0.04426212991882	0.06226782888882
27404	67	0.06626539455082	0.04492442815756	0.06133906982799
27404	68	0.06538969987747	0.04468892129909	0.06037464849663
27404	69	0.06461833568590	0.04539236479558	0.05952253397753
27404	70	0.06377986940090	0.04518123321826	0.05859038777521
27404	71	0.06290362940894	0.04511651275579	0.05761266777154
27404	72	0.06208074050665	0.04684825956140	0.05668893072034
27404	73	0.06136254642559	0.04564564738982	0.05587837145995
27404	74	0.06065730328571	0.04449730092346	0.05508018549579
27404	75	0.05990530405906	0.04443125681046	0.05422606481195
27404	76	0.05908444674141	0.04441683902913	0.05328935451533
27404	77	0.05821613512169	0.04442218118098	0.05229569674536
27404	78	0.05731430966519	0.04395104217483	0.05125766045362
27404	79	0.05638641250079	0.04321772877773	0.05018292850945
27404	80	0.05548117674228	0.04091684992585	0.04912851805214
27404	81	0.05471073891174	0.03824571278432	0.04822444781882
27404	82	0.05407727962946	0.03426107419766	0.04747789703268
27404	83	0.05352923956424	0.03425461630286	0.04682853786114
27404	84	0.05297584038195	0.03239041035037	0.04617084894735
27404	85	0.05243342148572	0.02923115337435	0.04552566067487
27404	86	0.05196066734973	0.02850747235841	0.04496177438516
27404	87	0.05153282174048	0.03020637666655	0.04445248951915
27404	88	0.05108471360333	0.02934104673920	0.04391658941731
27404	89	0.05060056472619	0.02852283537707	0.04333698130755
27404	90	0.05012990864001	0.02923716783664	0.04277120511474
27404	91	0.04967406539257	0.02861383354386	0.04222138306048
27404	92	0.04922303285009	0.02837918148043	0.04167275381046
27404	93	0.04873623916020	0.02990543771852	0.04107621465844
27404	94	0.04826840786207	0.03100808077964	0.04050144121394
27404	95	0.04778892623788	0.02886506022725	0.03990836930698
27404	96	0.04724091345615	0.02952832441920	0.03922860816846
27404	97	0.04666921055915	0.03016244238037	0.03851847474943
27404	98	0.04614516950836	0.02929626402768	0.03785540428030
27404	99	0.04566646038008	0.02843127396714	0.03725336361613
27404	100	0.04522468159670	0.02789327700987	0.03668742231924
27404	101	0.04477942909468	0.02738946035950	0.03614596290574
27404	102	0.04431498684728	0.02673051806089	0.03557892614924
27404	103	0.04385921012575	0.02646619096763	0.03504912820734
27404	104	0.04343793333058	0.02525675589067	0.03455457147920
27404	105	0.04305986650399	0.02447851054750	0.03411420847791
27404	106	0.04268978146130	0.02487157276968	0.03367997796032
27404	107	0.04230899305791	0.02415475444129	0.03323252099450
27404	108	0.04193940882201	0.02287442245185	0.03279390438208
27404	109	0.04161239984018	0.02165798088358	0.03240233500506
27404	110	0.04133801872419	0.02041889587685	0.03207149659052
27404	111	0.04106766561375	0.02097719565449	0.03174467305081
27404	112	0.04076827007673	0.02092439761139	0.03138139363012
27404	113	0.04044155538784	0.02112458233410	0.03098309779318
27404	114	0.04011087422439	0.02148845366932	0.03057774641009
27404	115	0.03981804991914	0.02102081174804	0.03021720878008
27404	116	0.03954493052270	0.01991519559982	0.02987916775796
27404	117	0.03928497704862	0.01943875338355	0.02955527364116
27404	118	0.03905773653834	0.02012078772828	0.02927054570917
27404	119	0.03884951647384	0.02046489069934	0.02900895209570
27404	120	0.03862144468085	0.01924363530834	0.02872117448347
27404	121	0.03837913762162	0.01798642523557	0.02841344413199
27404	122	0.03814729885539	0.01708150696212	0.02811813075607
27404	123	0.03793482431568	0.01724507294990	0.02784541808237
27404	124	0.03772262207319	0.01793997104902	0.02757317022939
27404	125	0.03750799192855	0.01790709469750	0.02729794139745
27404	126	0.03729054558768	0.01767571361570	0.02701777929804
27404	127	0.03705622445561	0.01743205841465	0.02671586304793
27404	128	0.03684035218197	0.01850024356236	0.02643624394948
27404	129	0.03664830286536	0.01850883796291	0.02618663395018
27404	130	0.03641452750788	0.01792067484949	0.02588270044296
27404	131	0.03615357856696	0.01805998512329	0.02554283884792
27404	132	0.03590456193200	0.01831676346917	0.02521880917041
27404	133	0.03567207840458	0.01757218276865	0.02491643218647
27404	134	0.03544502627692	0.01682474156962	0.02462048252013
27404	135	0.03524011935977	0.01725800859056	0.02435278087499
27404	136	0.03506152570330	0.01690081319053	0.02411783950036
27404	137	0.03486654779243	0.01628350242720	0.02385912147091
27404	138	0.03466178975762	0.01623358508353	0.02358539665989
27404	139	0.03446407239741	0.01552629114912	0.02331872169331
27404	140	0.03426428396255	0.01502392412121	0.02304718469211
27404	141	0.03405681223992	0.01484504039873	0.02276304474887
27404	142	0.03386117523490	0.01531738004437	0.02249317746598
27404	143	0.03367782404401	0.01688857721824	0.02223809019564
27404	144	0.03350164004827	0.01590468517854	0.02199080159757
27404	145	0.03331906653986	0.01441524482870	0.02173219435434
27404	146	0.03315611695279	0.01357724447435	0.02149939703715
27404	147	0.03300410423291	0.01363340777681	0.02128046231987
27404	148	0.03284873035520	0.01451306659544	0.02105516960012
27404	149	0.03269888232379	0.01504883778408	0.02083673507295
27404	150	0.03254705744762	0.01387477993219	0.02061321788948
27404	151	0.03238669809130	0.01300279961851	0.02037410910422
27404	152	0.03222715127173	0.01324310825799	0.02013450239397
27404	153	0.03206873896757	0.01375150321190	0.01989351019460
27404	154	0.03192183993421	0.01477679565535	0.01966942582440
27404	155	0.03177147505362	0.01440478224553	0.01943912809706
27404	156	0.03161152086278	0.01315819331593	0.01919235352336
27404	157	0.03145834211861	0.01237824266469	0.01895552118151
27404	158	0.03132059366544	0.01201383325737	0.01874072045887
27404	159	0.03120032408185	0.01227553507031	0.01855130007403
27404	160	0.03109506125948	0.01220788377934	0.01838468563258
27404	161	0.03098978890128	0.01149149579202	0.01821650380857
27404	162	0.03088216246507	0.01081893049947	0.01804283093092
27404	163	0.03077928778120	0.01067784136716	0.01787682701597
27404	164	0.03068455293684	0.01096631904527	0.01772268484854
27404	165	0.03059698338679	0.01091748570244	0.01757967042909
27404	166	0.03049886793087	0.01061524762230	0.01741957836505
27404	167	0.03038716875568	0.01067094806962	0.01723621725715
27404	168	0.03027394681675	0.01046979985974	0.01704967799166
27404	169	0.03016822584075	0.01099772347339	0.01687468071369
27404	170	0.03007233057727	0.01200152861804	0.01671449028480
27404	171	0.02997138605874	0.01172753329687	0.01654482263011
27404	172	0.02985796630515	0.01194083115139	0.01635289563751
27404	173	0.02974609758712	0.01208688329594	0.01616158737398
27404	174	0.02964891184691	0.01163968395822	0.01599440540190
27404	175	0.02955226420216	0.01084259293427	0.01582748881678
27404	176	0.02944312596263	0.01044943482563	0.01563754790432
27404	177	0.02932545328122	0.01037152124679	0.01543151705258
27404	178	0.02920579170359	0.01041905507620	0.01521995219444
27404	179	0.02909393856405	0.00997820138381	0.01501910271229
27404	180	0.02899437277213	0.00984282464937	0.01483861365325
27404	181	0.02890202362834	0.00936038853087	0.01466871577695
27404	182	0.02881679078691	0.00893381941116	0.01451127342819
27404	183	0.02872882527114	0.00921431079442	0.01434662168121
27404	184	0.02863141305179	0.00959947694993	0.01416272552867
27404	185	0.02853866805213	0.00971342899013	0.01398588339366
27404	186	0.02845514057230	0.00992682742436	0.01382578410478
27404	187	0.02837941079818	0.00927124997333	0.01368075944441
27404	188	0.02830430359484	0.00854302012861	0.01353711498314
27404	189	0.02822707976500	0.00878106099491	0.01338930488939
27404	190	0.02814809102344	0.00887034674689	0.01323787203218
27404	191	0.02806546671180	0.00901799898283	0.01307830146284
27404	192	0.02797677317634	0.00883437330128	0.01290587399988
27404	193	0.02789349376189	0.00858272565985	0.01274315039621
27404	194	0.02781346175607	0.00914883377562	0.01258562919960
27404	195	0.02774116723788	0.00930702027549	0.01244212751024
27404	196	0.02766906184089	0.00881789600268	0.01229779150219
27404	197	0.02759086778302	0.00846416492197	0.01213947856805
27404	198	0.02751299613901	0.00860089393736	0.01198017678374
27404	199	0.02743603670077	0.00862529694110	0.01182150081547
27404	200	0.02735807326048	0.00834533837927	0.01165807805253
27404	201	0.02727974294294	0.00820984767239	0.01149145677807
27404	202	0.02723980610281	0.00586094764059	0.01139545899169
27404	203	0.02720072282532	0.00589031719649	0.01130006659845
27404	204	0.02716394629328	0.00582511226401	0.01120810800778
27404	205	0.02712868470006	0.00574642138601	0.01111935272918
27404	206	0.02709508928626	0.00577895769122	0.01103308903902
27404	207	0.02706415982084	0.00593546794947	0.01095263787781
27404	208	0.02703394640041	0.00574770777161	0.01087360442527
27404	209	0.02700075855221	0.00549619927591	0.01078587032959
27404	210	0.02696546311268	0.00564753632725	0.01069238328888
27404	211	0.02692935325229	0.00580002510489	0.01059689376654
27404	212	0.02689750626849	0.00615331245019	0.01051244221545
27404	213	0.02687069011509	0.00614422599303	0.01044112954983
27404	214	0.02684117032702	0.00561486373979	0.01036258497718
27404	215	0.02681163503273	0.00551848114388	0.01028390074682
27404	216	0.02678146132694	0.00577627746364	0.01020306278669
27404	217	0.02675035421137	0.00584826780150	0.01011985662933
27404	218	0.02671814924232	0.00572037035243	0.01003342872659
27404	219	0.02668430618950	0.00563936361225	0.00994162630271
27404	220	0.02665119947823	0.00538239449993	0.00985182299245
27404	221	0.02662151582871	0.00558390081966	0.00977055484015
27404	222	0.02659578025800	0.00583357113888	0.00969973154557
27404	223	0.02656730902587	0.00545233310344	0.00962126286137
27404	224	0.02653543406031	0.00545207963539	0.00953245804983
27404	225	0.02650383012131	0.00583946774847	0.00944303776093
27404	226	0.02647398910908	0.00581721418227	0.00935815383312
27404	227	0.02644318573814	0.00557297906275	0.00926924755222
27404	228	0.02641163632372	0.00544468981421	0.00917704781219
27404	229	0.02638102253559	0.00544055459427	0.00908812469923
27404	230	0.02634866008742	0.00541849266613	0.00899252117219
27404	231	0.02631595131158	0.00539589369764	0.00889585674124
27404	232	0.02628826466118	0.00543685778167	0.00881359024615
27404	233	0.02626282828155	0.00518030778499	0.00873638699754
27404	234	0.02623625884200	0.00487586912205	0.00865549029068
27404	235	0.02621040206005	0.00504923760457	0.00857571912876
27404	236	0.02618641282855	0.00532963623239	0.00850030699508
27404	237	0.02616310423473	0.00499587804462	0.00842702505241
27404	238	0.02613998094830	0.00466975026870	0.00835372088558
27404	239	0.02611814786436	0.00458638272645	0.00828397488845
27404	240	0.02609783379950	0.00464288988007	0.00821961579880
27404	241	0.02607815603708	0.00463516556160	0.00815641630687
27404	242	0.02605654291296	0.00461001620960	0.00808694780177
27404	243	0.02603357985988	0.00460145310795	0.00801226495371
27404	244	0.02601121379643	0.00475334542019	0.00793822462593
27404	245	0.02599047629807	0.00490848981206	0.00786882118282
27404	246	0.02596977243829	0.00480552779159	0.00779841422985
27404	247	0.02594682718802	0.00473386405403	0.00771970505538
27404	248	0.02592210351305	0.00471838870846	0.00763428565587
27404	249	0.02589650021274	0.00466505795652	0.00754546892931
27404	250	0.02587295870480	0.00469901367903	0.00746355294904
27404	251	0.02585282344562	0.00484721598638	0.00739228960381
27404	252	0.02583304418602	0.00458745766721	0.00732254765579


==> experiments/ST_CG_unif_px1Lshape.txt <==
level	ndof	iter	convRateDres	convRateDresRed	convRateerror	convRateerrorRed
0	25	0.70598408705371	-0.00000000000000	0.64205916910688	-0.00000000000000
1	561	0.11839398447626	-0.00000000000000	0.11231133877086	-0.00000000000000
2	10465	0.03659769982004	0.02706107722109	0.03395157321658	0.02956679371634
3	181185	0.02014334460281	0.01108019996558	0.01672504541015	0.01194189094736


==> experiments/ST_CG_unif_px1level0Lshape.txt <==
ndof	iter	res	dres	error
25	1	0.40388415245159	0.35878625551645	0.32694766480311
25	2	0.29776371981821	0.35347006599031	0.18009887633089
25	3	0.25140767396372	0.10793990142006	0.08353553928059
25	4	0.23965342516045	0.02067608367905	0.03472941658515
25	5	0.23860160729831	0.03408724094084	0.02651594202875
25	6	0.23755429571178	0.00945872119713	0.01429725818550
25	7	0.23744455756021	0.00689482907087	0.01234042524837
25	8	0.23724339904068	0.00580181738856	0.00753648251783
25	9	0.23715411870707	0.00344851673563	0.00380055260373
25	10	0.23712505177949	0.00051915737877	0.00081139496700
25	11	0.23712396890817	0.00025009918479	0.00038054057305
25	12	0.23712375801884	0.00016269382927	0.00021165383140


==> experiments/ST_CG_unif_px1level1Lshape.txt <==
ndof	iter	res	dres	error
561	1	0.43151511592202	0.58345449191332	0.40847968244570
561	2	0.35957114090858	0.63762591673483	0.33157465285590
561	3	0.27734308842986	0.43358244726146	0.23993652024212
561	4	0.22753975015108	0.22974412879346	0.18006857832118
561	5	0.20038766897670	0.20101908565262	0.14424134411764
561	6	0.17270475473273	0.17462709864480	0.10235860940322
561	7	0.15599353436800	0.13732288481552	0.07059980548765
561	8	0.14891727755126	0.07603745121351	0.05316678550446
561	9	0.14417460661290	0.08013694929334	0.03790338444753
561	10	0.14140230921761	0.02868001740697	0.02539614281126
561	11	0.14078019103659	0.02048170183383	0.02166593944558
561	12	0.14028798785070	0.01791633572836	0.01819534005196
561	13	0.14004362513209	0.01184023398200	0.01620394192306
561	14	0.13991249596153	0.00875875740172	0.01502855144791
561	15	0.13979411580039	0.00786232049262	0.01388328487825
561	16	0.13972069771594	0.00797815498735	0.01312342375905
561	17	0.13960948473162	0.00939185589208	0.01188103000557
561	18	0.13956294234489	0.00412128586228	0.01132103035516
561	19	0.13954244832461	0.00422444868490	0.01106551777939
561	20	0.13951366148717	0.00476649594637	0.01069638085713
561	21	0.13948009607501	0.00600171566390	0.01024929390787
561	22	0.13942654477230	0.00789898151844	0.00949274348029
561	23	0.13934779730654	0.00773415751708	0.00825587463456
561	24	0.13928619680524	0.00578184005844	0.00714110628764
561	25	0.13926059618628	0.00527604596078	0.00662302783963
561	26	0.13921687799512	0.00486564276099	0.00562938034812
561	27	0.13919366272518	0.00407492085899	0.00502260552396
561	28	0.13917979549992	0.00417655665675	0.00462236873943
561	29	0.13917211644764	0.00409751164644	0.00438506668158
561	30	0.13915396879598	0.00305549301836	0.00376534860019
561	31	0.13914518154400	0.00211039676238	0.00342525381009
561	32	0.13913964483201	0.00216483741286	0.00319242560896
561	33	0.13913031660736	0.00236012937359	0.00275605087400
561	34	0.13912490297958	0.00137073074705	0.00246768026595
561	35	0.13912143347150	0.00127350893516	0.00226364104231
561	36	0.13911909772540	0.00156502181506	0.00211521984202
561	37	0.13911775642948	0.00146755883407	0.00202508943287
561	38	0.13911637274404	0.00084151410129	0.00192768692334
561	39	0.13911532812523	0.00101395120637	0.00185077174480
561	40	0.13911478369515	0.00100047043327	0.00180937618129
561	41	0.13911346175641	0.00104797976189	0.00170471803550
561	42	0.13911188382567	0.00106723867118	0.00157068063515
561	43	0.13911011084491	0.00112776692298	0.00140490449319
561	44	0.13910848638090	0.00099412192924	0.00123361269182
561	45	0.13910715295226	0.00085495190917	0.00107276261037
561	46	0.13910629229602	0.00064273677515	0.00095465882558
561	47	0.13910589762034	0.00078267151094	0.00089530435598
561	48	0.13910544055861	0.00063497495539	0.00082122477498
561	49	0.13910497936686	0.00058725422164	0.00073898699809
561	50	0.13910455022832	0.00057786425914	0.00065323146888
561	51	0.13910400925009	0.00056242020134	0.00052555358531
561	52	0.13910368364328	0.00057185346615	0.00043083673176
561	53	0.13910353185660	0.00048855531309	0.00037867145646
561	54	0.13910338104735	0.00044744363998	0.00031849012745
561	55	0.13910329445911	0.00028797302395	0.00027811238303
561	56	0.13910319742711	0.00020400537576	0.00022439156571
561	57	0.13910314546421	0.00017747555332	0.00018946019285
561	58	0.13910310441354	0.00012576795384	0.00015644364140


==> experiments/ST_CG_unif_px1level2Lshape.txt <==
ndof	iter	res	dres	error
10465	1	0.44137066183982	0.69625904777623	0.43448969210003
10465	2	0.39379123349233	0.78382245306225	0.38606313708269
10465	3	0.31143982875314	0.61317622256743	0.30160886361722
10465	4	0.26853312859512	0.40911545296825	0.25706644207745
10465	5	0.22839987765885	0.37480262900472	0.21480135744375
10465	6	0.19527133106189	0.32096857535819	0.17917580673547
10465	7	0.16377635790547	0.28459625567356	0.14420730972135
10465	8	0.13411993292821	0.24443754493788	0.10936712280623
10465	9	0.12020729829282	0.13895722409364	0.09177587205965
10465	10	0.10729203498181	0.13278452875412	0.07405797233450
10465	11	0.10191128198668	0.10552723880321	0.06602204829488
10465	12	0.09530849076024	0.09581349525198	0.05528762124815
10465	13	0.09008288222648	0.07909428409644	0.04569395662960
10465	14	0.08526437338761	0.07086008334293	0.03525702719772
10465	15	0.08240365018050	0.05696992581017	0.02762969903735
10465	16	0.08010865191111	0.03476770105939	0.01975966342201
10465	17	0.07917359906505	0.02711575086749	0.01554052067572
10465	18	0.07875002584256	0.01965847962096	0.01321407366464
10465	19	0.07846685066516	0.01638125435545	0.01140594606837
10465	20	0.07830072405601	0.01149315974298	0.01020047390749
10465	21	0.07819003974545	0.00926396812592	0.00931285601512
10465	22	0.07813031744347	0.00715659439178	0.00879729228790
10465	23	0.07806973849057	0.00789365051103	0.00824206024728
10465	24	0.07802038654019	0.00727454908507	0.00776075813491
10465	25	0.07798060150820	0.00535852871654	0.00735014159081
10465	26	0.07795986245734	0.00387965701145	0.00712682933847
10465	27	0.07794317098821	0.00440400024528	0.00694191710563
10465	28	0.07792702304564	0.00442140063898	0.00675818087600
10465	29	0.07790523258928	0.00461403272579	0.00650206688186
10465	30	0.07789215252949	0.00366327152968	0.00634344167155
10465	31	0.07788108896002	0.00408336647324	0.00620611680180
10465	32	0.07786815074607	0.00323380735523	0.00604154335795
10465	33	0.07785903281068	0.00293333818575	0.00592277089536
10465	34	0.07785249096574	0.00244357366639	0.00583607383174
10465	35	0.07784819768162	0.00243412386212	0.00577849768964
10465	36	0.07784242804883	0.00250534664211	0.00570021127540
10465	37	0.07783685769274	0.00279849800329	0.00562362919069
10465	38	0.07783176055637	0.00325021100829	0.00555262754211
10465	39	0.07782502705694	0.00344564200488	0.00545740740012
10465	40	0.07781669267170	0.00323158574059	0.00533720263410
10465	41	0.07780648461964	0.00309348960677	0.00518621315951
10465	42	0.07779733917790	0.00290638317754	0.00504715760614
10465	43	0.07778671044975	0.00337225090796	0.00488056975038
10465	44	0.07777534982460	0.00290186051126	0.00469612197750
10465	45	0.07776871348978	0.00240232177929	0.00458508781411
10465	46	0.07776306109889	0.00258087066366	0.00448855852326
10465	47	0.07775520998433	0.00301273062753	0.00435099972716
10465	48	0.07774510106442	0.00274728648012	0.00416707459899
10465	49	0.07773951064377	0.00285162233728	0.00406184097885
10465	50	0.07773428079274	0.00327087492340	0.00396083994500
10465	51	0.07772682872076	0.00294475961870	0.00381227250402
10465	52	0.07771745179917	0.00265262709566	0.00361680667180
10465	53	0.07771192561778	0.00198798836006	0.00349653979703
10465	54	0.07770882490376	0.00165448166472	0.00342714226518
10465	55	0.07770602873496	0.00154324461452	0.00336335809488
10465	56	0.07770363696530	0.00155529100915	0.00330783692669
10465	57	0.07770212866988	0.00139098933100	0.00327234999068
10465	58	0.07770117495640	0.00112462790431	0.00324972756860
10465	59	0.07769985897034	0.00124776025750	0.00321824368634
10465	60	0.07769797031011	0.00129906809426	0.00317250059300
10465	61	0.07769637583077	0.00141225226330	0.00313343359299
10465	62	0.07769482350334	0.00157497206959	0.00309490195644
10465	63	0.07769334937410	0.00137457729772	0.00305791008520
10465	64	0.07769129239584	0.00162516031254	0.00300549777597
10465	65	0.07768833394181	0.00156384372969	0.00292848813311
10465	66	0.07768581256092	0.00150256368439	0.00286123319903
10465	67	0.07768294571403	0.00166736110882	0.00278277902919
10465	68	0.07768066386445	0.00178822576418	0.00271875300052
10465	69	0.07767829820556	0.00187794128704	0.00265077195503
10465	70	0.07767616587631	0.00137392405688	0.00258796823305
10465	71	0.07767455753162	0.00129864128845	0.00253957180855
10465	72	0.07767337291260	0.00172646718326	0.00250333585180
10465	73	0.07767154606026	0.00163361338053	0.00244640715034
10465	74	0.07766913950837	0.00151729110750	0.00236932708952
10465	75	0.07766608409308	0.00167807718402	0.00226772892850
10465	76	0.07766351270424	0.00149312223723	0.00217860163180
10465	77	0.07766111904199	0.00134718568987	0.00209219235978
10465	78	0.07765954636531	0.00113559887696	0.00203346256213
10465	79	0.07765803859333	0.00111900211515	0.00197554881482
10465	80	0.07765663063047	0.00102936718934	0.00191980313107
10465	81	0.07765565118212	0.00126342377808	0.00188007122093
10465	82	0.07765460118629	0.00106034489871	0.00183651322502
10465	83	0.07765337693155	0.00104089912662	0.00178437406133
10465	84	0.07765199764344	0.00105573896874	0.00172369291299
10465	85	0.07765082519718	0.00091961665755	0.00167036308021
10465	86	0.07764988973909	0.00078525063464	0.00162656040221
10465	87	0.07764921475724	0.00083547240982	0.00159424302509
10465	88	0.07764863829308	0.00105424573053	0.00156609568606
10465	89	0.07764784771913	0.00102812963412	0.00152668554990
10465	90	0.07764708772109	0.00106082112078	0.00148781512900
10465	91	0.07764648305775	0.00091986436291	0.00145612360059
10465	92	0.07764573728215	0.00087184466194	0.00141607199023
10465	93	0.07764488165297	0.00081011678546	0.00136865247538
10465	94	0.07764411543935	0.00073888321324	0.00132477082757
10465	95	0.07764344701146	0.00072840458034	0.00128522642407
10465	96	0.07764297837268	0.00080006087552	0.00125680513354
10465	97	0.07764241556653	0.00086760809432	0.00122173661826
10465	98	0.07764178198806	0.00081115582452	0.00118103609204
10465	99	0.07764119846416	0.00068369645142	0.00114217278321
10465	100	0.07764054655244	0.00077312254469	0.00109707410338
10465	101	0.07763998669744	0.00089201970287	0.00105689432367
10465	102	0.07763959191115	0.00084607315069	0.00102754205577
10465	103	0.07763917521199	0.00071755387291	0.00099562014530
10465	104	0.07763883744303	0.00069382695363	0.00096908239541
10465	105	0.07763840389801	0.00060278491846	0.00093379556418
10465	106	0.07763803332670	0.00065571419425	0.00090268601174
10465	107	0.07763771151216	0.00080696755292	0.00087480160143
10465	108	0.07763725249477	0.00073109531296	0.00083334220344
10465	109	0.07763685149373	0.00049883284562	0.00079533094333
10465	110	0.07763653751864	0.00065350539031	0.00076430711202
10465	111	0.07763625031710	0.00058697888646	0.00073465573361
10465	112	0.07763596396880	0.00052028181567	0.00070397170614
10465	113	0.07763567062410	0.00058370385280	0.00067110573851
10465	114	0.07763542868557	0.00059146584235	0.00064267399978
10465	115	0.07763520170443	0.00043292172384	0.00061494045337
10465	116	0.07763502433689	0.00043298552998	0.00059227613114
10465	117	0.07763493003462	0.00039544967299	0.00057991551200
10465	118	0.07763477243662	0.00038499303011	0.00055862898149
10465	119	0.07763459516939	0.00038475334973	0.00053360764523
10465	120	0.07763448447601	0.00038815838459	0.00051732281672
10465	121	0.07763438124895	0.00031678947302	0.00050173330917
10465	122	0.07763429664029	0.00024244565083	0.00048859144994
10465	123	0.07763423354589	0.00023934395346	0.00047857542183
10465	124	0.07763418637294	0.00023252796099	0.00047093311126
10465	125	0.07763415028614	0.00018798530069	0.00046502726466
10465	126	0.07763411750005	0.00018514558565	0.00045962747352
10465	127	0.07763409647861	0.00018400409274	0.00045613041738
10465	128	0.07763407206895	0.00015197485177	0.00045202623437
10465	129	0.07763404712592	0.00015461670707	0.00044777724142
10465	130	0.07763401864323	0.00015549936640	0.00044288650214
10465	131	0.07763399709214	0.00016008733656	0.00043915825091
10465	132	0.07763397157870	0.00017939132548	0.00043468836028
10465	133	0.07763394301401	0.00022377615421	0.00042963137115
10465	134	0.07763391306661	0.00021763294383	0.00042428535172
10465	135	0.07763388252013	0.00019742981385	0.00041877824870
10465	136	0.07763384145173	0.00017924523221	0.00041124168651
10465	137	0.07763380087097	0.00017351137559	0.00040363689872
10465	138	0.07763376955506	0.00021858302542	0.00039765617683
10465	139	0.07763374985718	0.00019251427221	0.00039383555884
10465	140	0.07763371832541	0.00018121078563	0.00038761572448
10465	141	0.07763367093197	0.00022753806092	0.00037806401722
10465	142	0.07763363035457	0.00023744239581	0.00036967454696
10465	143	0.07763357396910	0.00021309290074	0.00035766890791
10465	144	0.07763351418188	0.00019841253077	0.00034447759072
10465	145	0.07763346596340	0.00018883390526	0.00033341621387
10465	146	0.07763342854029	0.00022878802212	0.00032457878199
10465	147	0.07763338785058	0.00021264388413	0.00031468452992
10465	148	0.07763333247007	0.00019545355914	0.00030063283045
10465	149	0.07763329147126	0.00020645299981	0.00028975617999
10465	150	0.07763325738211	0.00020313044107	0.00028038660593
10465	151	0.07763321793034	0.00018511758198	0.00026913033556
10465	152	0.07763317762323	0.00017751512459	0.00025711967001
10465	153	0.07763313585440	0.00017282707827	0.00024392599892
10465	154	0.07763310567428	0.00018294780133	0.00023394421194
10465	155	0.07763308807641	0.00016885962398	0.00022792625285
10465	156	0.07763306469910	0.00017441428391	0.00021964550955
10465	157	0.07763304068097	0.00017690914058	0.00021070987552
10465	158	0.07763301163889	0.00015997680273	0.00019936527282
10465	159	0.07763298916063	0.00017756520002	0.00019038933421
10465	160	0.07763297003007	0.00014130594470	0.00018246930431
10465	161	0.07763294885443	0.00012035757570	0.00017325718758
10465	162	0.07763293106769	0.00010435756566	0.00016513803434
10465	163	0.07763291836865	0.00011773362606	0.00015905822697
10465	164	0.07763290849576	0.00010483889349	0.00015417998876
10465	165	0.07763289587144	0.00010261553772	0.00014772775080
10465	166	0.07763288651808	0.00012864876579	0.00014276909071
10465	167	0.07763287782067	0.00009647586321	0.00013793872332
10465	168	0.07763286794505	0.00010506315868	0.00013232349903
10465	169	0.07763286214915	0.00010825809669	0.00012886315032
10465	170	0.07763285482544	0.00009364654350	0.00012434252713
10465	171	0.07763284959689	0.00009386727386	0.00012105285936
10465	172	0.07763284296751	0.00008381526404	0.00011666608763
10465	173	0.07763283639794	0.00009042049782	0.00011216003908
10465	174	0.07763283017669	0.00008521247577	0.00010768331237
10465	175	0.07763282464684	0.00009731656640	0.00010354941382
10465	176	0.07763281976745	0.00008686234616	0.00009979552513
10465	177	0.07763281177996	0.00007850638899	0.00009338463546
10465	178	0.07763280411961	0.00007501207054	0.00008687601022


==> experiments/ST_CG_unif_px1level3Lshape.txt <==
ndof	iter	res	dres	error
181185	1	0.44421971008755	0.75169790459209	0.44217666474995
181185	2	0.40901713539640	0.86075848198625	0.40679695053947
181185	3	0.33519912569048	0.71657837634285	0.33248781157226
181185	4	0.29552325922724	0.56435123178100	0.29244431590707
181185	5	0.25776129756134	0.46655190036283	0.25422591543365
181185	6	0.22386424005972	0.46121760474554	0.21978424163341
181185	7	0.18891079161280	0.41485991152571	0.18405778914739
181185	8	0.15696030992758	0.32468227594183	0.15108442702692
181185	9	0.13502243848846	0.25836733523773	0.12814455863087
181185	10	0.12217634936862	0.21198748982768	0.11452953487750
181185	11	0.10749867131969	0.15602145245228	0.09872135959282
181185	12	0.09743130176583	0.16150209366145	0.08765141708007
181185	13	0.08986843386745	0.15255044183853	0.07915963794919
181185	14	0.08015977721173	0.14334187917966	0.06793740970088
181185	15	0.07167933835503	0.11750207867870	0.05768719421493
181185	16	0.06422535156878	0.09886496591386	0.04811227843457
181185	17	0.05850304215759	0.08785274138713	0.04015607842731
181185	18	0.05439497067360	0.06452637782787	0.03389282941987
181185	19	0.05156717648996	0.04943391801892	0.02913919424018
181185	20	0.04945120524703	0.04464213992600	0.02520585891810
181185	21	0.04809725991493	0.04033677364097	0.02243353583459
181185	22	0.04650237206251	0.03852663284589	0.01877201851845
181185	23	0.04532422242601	0.03295914334593	0.01562702494299
181185	24	0.04447009467470	0.02777570148905	0.01294260674495
181185	25	0.04385821433854	0.02334186996580	0.01065178331621
181185	26	0.04346301075729	0.01998092334558	0.00888529595020
181185	27	0.04318959466611	0.01454028808677	0.00743341374600
181185	28	0.04303118104050	0.01123193328274	0.00644950766273
181185	29	0.04294795634413	0.00788431971762	0.00586874805692
181185	30	0.04287417849754	0.00785471365612	0.00530216629243
181185	31	0.04283853791220	0.00587633145805	0.00500598171306
181185	32	0.04280703559629	0.00533611233608	0.00472914650953
181185	33	0.04278331364833	0.00475025615075	0.00450967481322
181185	34	0.04276200772646	0.00389781262114	0.00430324157023
181185	35	0.04274909440515	0.00370785984505	0.00417321224974
181185	36	0.04273538622114	0.00344393267020	0.00403058492989
181185	37	0.04272648018603	0.00264808301879	0.00393513761775
181185	38	0.04271748084826	0.00292263550452	0.00383610971952
181185	39	0.04271015609593	0.00244961101242	0.00375353057482
181185	40	0.04270410144446	0.00275333766050	0.00368382810363
181185	41	0.04269649710980	0.00295234853150	0.00359430708170
181185	42	0.04268727966126	0.00261864993272	0.00348275972814
181185	43	0.04268168700490	0.00220379207558	0.00341334935167
181185	44	0.04267701455822	0.00195415632795	0.00335426421821
181185	45	0.04267402636131	0.00170252835534	0.00331598338853
181185	46	0.04267145514656	0.00166788019639	0.00328273939295
181185	47	0.04266849147557	0.00170488760482	0.00324398559755
181185	48	0.04266615942598	0.00140282705759	0.00321326042006
181185	49	0.04266426763211	0.00161140874467	0.00318797013918
181185	50	0.04266258138629	0.00145563718630	0.00316548172181
181185	51	0.04266102159350	0.00139384882651	0.00314428249750
181185	52	0.04265959561105	0.00121020567866	0.00312494379605
181185	53	0.04265824965217	0.00104501179209	0.00310647570759
181185	54	0.04265728694730	0.00098393521527	0.00309324152389
181185	55	0.04265613059508	0.00110612183258	0.00307726929996
181185	56	0.04265458808713	0.00128635631941	0.00305588508822
181185	57	0.04265277170611	0.00138717639427	0.00303051432404
181185	58	0.04265036923819	0.00157006004738	0.00299663268292
181185	59	0.04264776510089	0.00145813611588	0.00295946844960
181185	60	0.04264550507013	0.00156515836152	0.00292683153936
181185	61	0.04264248372350	0.00162115748287	0.00288264789720
181185	62	0.04263973490189	0.00162058421348	0.00284185902832
181185	63	0.04263761404339	0.00168176238320	0.00281004692852
181185	64	0.04263574696104	0.00150583656233	0.00278174819433
181185	65	0.04263401728387	0.00130549237349	0.00275532596770
181185	66	0.04263205850905	0.00143003274387	0.00272520563423
181185	67	0.04262934658228	0.00150764052084	0.00268297355871
181185	68	0.04262676924239	0.00160232758264	0.00264233909327
181185	69	0.04262407676986	0.00151878412643	0.00259922575028
181185	70	0.04262168537273	0.00156434773654	0.00256041240548
181185	71	0.04261915431022	0.00156386278467	0.00251871598398
181185	72	0.04261725173698	0.00154548549101	0.00248695372235
181185	73	0.04261549661028	0.00148450520714	0.00245733536886
181185	74	0.04261331797329	0.00139152045810	0.00242008206144
181185	75	0.04261146191753	0.00119065851184	0.00238793484590
181185	76	0.04260991281846	0.00118585482652	0.00236082141668
181185	77	0.04260863361948	0.00110995734570	0.00233819185141
181185	78	0.04260733735551	0.00095460328599	0.00231514034537
181185	79	0.04260644552239	0.00085522044420	0.00229916382894
181185	80	0.04260572090801	0.00081986654664	0.00228619733549
181185	81	0.04260502190195	0.00087921555614	0.00227361486319
181185	82	0.04260449057108	0.00084174874670	0.00226407758717
181185	83	0.04260386573956	0.00080839639260	0.00225270687002
181185	84	0.04260324470007	0.00077623400946	0.00224138417999
181185	85	0.04260266649039	0.00073647565713	0.00223075596502
181185	86	0.04260204146052	0.00082764327377	0.00221912250442
181185	87	0.04260128995106	0.00083511732622	0.00220516935541
181185	88	0.04260074981448	0.00082880949146	0.00219486026516
181185	89	0.04260022024621	0.00077956424473	0.00218495536834
181185	90	0.04259959174789	0.00074821661656	0.00217296181792
181185	91	0.04259884834451	0.00083794249133	0.00215885120048
181185	92	0.04259807756501	0.00080743963182	0.00214417643627
181185	93	0.04259727924294	0.00087345550762	0.00212891487776
181185	94	0.04259653074910	0.00084893367744	0.00211444259771
181185	95	0.04259595857372	0.00105551789229	0.00210348240448
181185	96	0.04259513831167	0.00092640720824	0.00208727992815
181185	97	0.04259422088100	0.00096226786982	0.00206918349770
181185	98	0.04259315610622	0.00095120798540	0.00204793171275
181185	99	0.04259213620708	0.00104691006538	0.00202752319184
181185	100	0.04259113524972	0.00094849763912	0.00200745259851
181185	101	0.04259038656805	0.00097899548488	0.00199254398043
181185	102	0.04258945488402	0.00107805559465	0.00197410310068
181185	103	0.04258826685402	0.00100863008547	0.00195056759976
181185	104	0.04258725275376	0.00086158453060	0.00193039773029
181185	105	0.04258648190238	0.00082792708189	0.00191494361485
181185	106	0.04258577408882	0.00089163292016	0.00190068133780
181185	107	0.04258494194320	0.00094901417250	0.00188373597474
181185	108	0.04258410923545	0.00113065656962	0.00186661733673
181185	109	0.04258291611792	0.00100735563820	0.00184183675426
181185	110	0.04258193323781	0.00088500425412	0.00182114365697
181185	111	0.04258112541683	0.00085357917926	0.00180393437372
181185	112	0.04258027987103	0.00081915903409	0.00178573003714
181185	113	0.04257954562483	0.00083438484892	0.00176975008900
181185	114	0.04257906353527	0.00091203256658	0.00175915624699
181185	115	0.04257840208138	0.00078694622329	0.00174447059860
181185	116	0.04257773968510	0.00079737571200	0.00172965162975
181185	117	0.04257689021724	0.00087047061585	0.00171046163262
181185	118	0.04257633210575	0.00077537252348	0.00169779545678
181185	119	0.04257578683745	0.00079921719510	0.00168537929871
181185	120	0.04257521061529	0.00072538725189	0.00167219260310
181185	121	0.04257463025685	0.00070621071924	0.00165884223412
181185	122	0.04257402315408	0.00071353999849	0.00164473998516
181185	123	0.04257344413734	0.00070492920346	0.00163115795207
181185	124	0.04257281897948	0.00076578030134	0.00161632386106
181185	125	0.04257211266081	0.00077755275143	0.00159934209287
181185	126	0.04257143250025	0.00084480394867	0.00158277850783
181185	127	0.04257078718115	0.00081658761775	0.00156688789241
181185	128	0.04257018910668	0.00088253994067	0.00155199343317
181185	129	0.04256947420410	0.00076562050348	0.00153400512399
181185	130	0.04256890156804	0.00072782589733	0.00151941612706
181185	131	0.04256826374994	0.00072871673674	0.00150299032472
181185	132	0.04256775797779	0.00070834156430	0.00148980932373
181185	133	0.04256728756408	0.00072892892950	0.00147744278594
181185	134	0.04256682089101	0.00068732286209	0.00146502798207
181185	135	0.04256634821890	0.00065173937325	0.00145236269489
181185	136	0.04256593031691	0.00062338963346	0.00144093923615
181185	137	0.04256564001360	0.00071708384029	0.00143314482581
181185	138	0.04256527977552	0.00063160357263	0.00142307146176
181185	139	0.04256489050463	0.00061963971423	0.00141227344775
181185	140	0.04256444552768	0.00068282839607	0.00139971065308
181185	141	0.04256407867804	0.00071077516816	0.00138926431681
181185	142	0.04256366450498	0.00067437025304	0.00137737288666
181185	143	0.04256322979755	0.00065960612213	0.00136478223291
181185	144	0.04256285041459	0.00070218103300	0.00135373102459
181185	145	0.04256243551221	0.00065390885100	0.00134150796602
181185	146	0.04256201337106	0.00059067769926	0.00132892855545
181185	147	0.04256161112858	0.00054176935872	0.00131677275725
181185	148	0.04256132581714	0.00050670657081	0.00130802535233
181185	149	0.04256108300204	0.00053732565019	0.00130052841305
181185	150	0.04256079574615	0.00061117446674	0.00129156971627
181185	151	0.04256041068987	0.00062249332086	0.00127950220531
181185	152	0.04256006463407	0.00066636299985	0.00126853695548
181185	153	0.04255972662090	0.00064241464615	0.00125777742599
181185	154	0.04255935258739	0.00062734379970	0.00124570720686
181185	155	0.04255893248156	0.00057387666688	0.00123205445022
181185	156	0.04255859488013	0.00057943711664	0.00122096848447
181185	157	0.04255829128374	0.00056931885066	0.00121097032450
181185	158	0.04255802288997	0.00052665718955	0.00120211086292
181185	159	0.04255776913297	0.00045874770544	0.00119365755375
181185	160	0.04255752713618	0.00045132553930	0.00118560293261
181185	161	0.04255729081517	0.00044390108666	0.00117759384785
181185	162	0.04255711139456	0.00047927575356	0.00117164207722
181185	163	0.04255692400527	0.00048881695256	0.00116514136722
181185	164	0.04255671702228	0.00043914845426	0.00115819910087
181185	165	0.04255651854912	0.00043158009778	0.00115135246187
181185	166	0.04255636219587	0.00045247590868	0.00114600090520
181185	167	0.04255620550764	0.00040757512796	0.00114059278262
181185	168	0.04255607015634	0.00041882497928	0.00113586040438
181185	169	0.04255594635211	0.00039047523174	0.00113160158252
181185	170	0.04255579217552	0.00039684443352	0.00112620494206
181185	171	0.04255561889930	0.00039306596805	0.00112016494533
181185	172	0.04255544106041	0.00038527801375	0.00111391918474
181185	173	0.04255529793731	0.00041063457306	0.00110887024586
181185	174	0.04255516202539	0.00036403751027	0.00110405991614
181185	175	0.04255497489391	0.00039958952165	0.00109738769572
181185	176	0.04255476075794	0.00043221572861	0.00108967823579
181185	177	0.04255453843469	0.00048667514438	0.00108159982772
181185	178	0.04255430001717	0.00050135796076	0.00107282626370
181185	179	0.04255403701967	0.00053660765467	0.00106308910415
181185	180	0.04255374123886	0.00050786872651	0.00105199749869
181185	181	0.04255344495459	0.00056980277727	0.00104078997149
181185	182	0.04255300256352	0.00065022605650	0.00102375555358
181185	183	0.04255257529987	0.00066034912833	0.00100721727146
181185	184	0.04255227923174	0.00070617605243	0.00099533254853
181185	185	0.04255189470811	0.00068116158968	0.00098020192179
181185	186	0.04255143226901	0.00070711953311	0.00096138248899
181185	187	0.04255097722840	0.00072592138194	0.00094263921867
181185	188	0.04255037251879	0.00077342322432	0.00091703772205
181185	189	0.04254967494191	0.00072076875865	0.00088658213513
181185	190	0.04254914270931	0.00068582466862	0.00086260258946
181185	191	0.04254867235126	0.00076915211397	0.00084089027518
181185	192	0.04254825732865	0.00069171078924	0.00082122974454
181185	193	0.04254773804624	0.00064548254897	0.00079595852627
181185	194	0.04254726594808	0.00063832137572	0.00077235030924
181185	195	0.04254681071989	0.00066679999001	0.00074882776231
181185	196	0.04254643634460	0.00063239420988	0.00072912985595
181185	197	0.04254600418035	0.00062730268002	0.00070553865230
181185	198	0.04254558487299	0.00059122309161	0.00068202677867
181185	199	0.04254522874232	0.00060350056096	0.00066122523043
181185	200	0.04254488427549	0.00061944231495	0.00064047957051
181185	201	0.04254461098867	0.00053775352913	0.00062351373780
181185	202	0.04254447222711	0.00039507301377	0.00061392084950
181185	203	0.04254433656825	0.00036959986270	0.00060442280241
181185	204	0.04254421534110	0.00034485363883	0.00059579660110
181185	205	0.04254408369976	0.00033755518579	0.00058618081590
181185	206	0.04254396266991	0.00032533538463	0.00057729128248
181185	207	0.04254385692205	0.00034955739679	0.00056928736325
181185	208	0.04254374256279	0.00032914344852	0.00056064883949
181185	209	0.04254362201036	0.00032544969967	0.00055126672593
181185	210	0.04254350622671	0.00030826632783	0.00054211853513
181185	211	0.04254342230327	0.00031948080148	0.00053535482096
181185	212	0.04254334750710	0.00029119753148	0.00052926752220
181185	213	0.04254326614316	0.00028408005967	0.00052254311235
181185	214	0.04254317747831	0.00031775824276	0.00051514957443
181185	215	0.04254309685066	0.00030833793657	0.00050828312135
181185	216	0.04254302710269	0.00027411965431	0.00050229416870
181185	217	0.04254296316707	0.00027284806209	0.00049670702733
181185	218	0.04254290326640	0.00025492601230	0.00049146098854
181185	219	0.04254284414098	0.00026384999942	0.00048625509695
181185	220	0.04254279082344	0.00027515876181	0.00048147265082
181185	221	0.04254273576600	0.00023149844693	0.00047663818821
181185	222	0.04254268380267	0.00020411781057	0.00047194499702
181185	223	0.04254264095674	0.00021697250940	0.00046822238150
181185	224	0.04254261115773	0.00021808553257	0.00046543561932
181185	225	0.04254257533173	0.00019851784502	0.00046235945969
181185	226	0.04254253445683	0.00019688201293	0.00045865062547
181185	227	0.04254249971075	0.00019116924233	0.00045556219048
181185	228	0.04254246380463	0.00018470102084	0.00045227996213
181185	229	0.04254242825377	0.00017833467657	0.00044904555289
181185	230	0.04254239532587	0.00017606318288	0.00044600059053
181185	231	0.04254236316344	0.00019752744939	0.00044301741346
181185	232	0.04254233325727	0.00020280606488	0.00044022240500
181185	233	0.04254229879142	0.00018612131652	0.00043698124666
181185	234	0.04254226351111	0.00019073130876	0.00043365094784
181185	235	0.04254222944790	0.00018614396289	0.00043043478308
181185	236	0.04254219441544	0.00019202312201	0.00042713402833
181185	237	0.04254215702947	0.00018856336199	0.00042361908017
181185	238	0.04254211423328	0.00018879998650	0.00041958994878
181185	239	0.04254207094258	0.00019360943657	0.00041550358970
181185	240	0.04254203676349	0.00019985866319	0.00041227124645
181185	241	0.04254200242173	0.00018669439220	0.00040903597981
181185	242	0.04254196520831	0.00018443906442	0.00040553840555
181185	243	0.04254192736219	0.00020037254852	0.00040199148180
181185	244	0.04254189296527	0.00020814538835	0.00039875322339
181185	245	0.04254185157498	0.00019676376569	0.00039483281091
181185	246	0.04254181036680	0.00019016032075	0.00039097328664
181185	247	0.04254177257503	0.00020022225482	0.00038741151879
181185	248	0.04254173629253	0.00020089612367	0.00038408413385
181185	249	0.04254169946979	0.00018588088494	0.00038060845429
181185	250	0.04254166476866	0.00018006034897	0.00037742970706
181185	251	0.04254163639742	0.00018768584428	0.00037462828530
181185	252	0.04254160761071	0.00017666039707	0.00037208767926


==> experiments/ST_CG_unif_px3Lshape.txt <==
level	ndof	iter	convRateDres	convRateDresRed	convRateerror	convRateerrorRed
0	425	0.06651700401881	0.06236912301384	0.06448861892188	0.06505988373872
1	6545	0.02800276385991	0.02010514869269	0.02432656493000	0.01721634656450
2	106145	0.02200243264790	0.00852638215047	0.01645414555599	0.00695257134671


==> experiments/ST_CG_unif_px3level0Lshape.txt <==
ndof	iter	res	dres	error
425	1	0.37917551437736	0.63682194616395	0.37639854072376
425	2	0.35394023502154	0.62384986355036	0.35096364110773
425	3	0.29497032363564	0.55769289245316	0.29139196014962
425	4	0.24533028407360	0.45673145596602	0.24101606002560
425	5	0.22401415734901	0.32628287201431	0.21928094546014
425	6	0.20398833932008	0.30729186557531	0.19877883625543
425	7	0.18033035769904	0.30085118471790	0.17441567322428
425	8	0.16048219552278	0.29406290613182	0.15380613363014
425	9	0.14180398309570	0.22395375182062	0.13420192598966
425	10	0.12727555214706	0.15230776053506	0.11874700946882
425	11	0.12049108865245	0.16839718886002	0.11144457067648
425	12	0.10806051426522	0.16023742076222	0.09787168274241
425	13	0.09959575426730	0.11952445270449	0.08843698462238
425	14	0.09317248568329	0.12284649737129	0.08113506944855
425	15	0.08458729921197	0.11031262442915	0.07111119942369
425	16	0.07781388050253	0.10503613241503	0.06290298879318
425	17	0.07226328647607	0.06173492721607	0.05589068757014
425	18	0.07083067617811	0.04200668584916	0.05402567814361
425	19	0.06937062251340	0.05641197393534	0.05209675582388
425	20	0.06692257016907	0.06004506556478	0.04878951383697
425	21	0.06398636505038	0.06108018576027	0.04467710887219
425	22	0.06175812382897	0.05308551376797	0.04142288196401
425	23	0.05889506205506	0.05721397209583	0.03701910312377
425	24	0.05553833395085	0.05878303840803	0.03140535423428
425	25	0.05318790113577	0.04569579939907	0.02703224242586
425	26	0.05127723843392	0.03465535918004	0.02304650096268
425	27	0.05040099151250	0.02364371688680	0.02102495850702
425	28	0.04975436998702	0.02403635599836	0.01942385043271
425	29	0.04924041914340	0.02549494870836	0.01806671792542
425	30	0.04858854385504	0.02175154149987	0.01620601739184
425	31	0.04810121047616	0.01838010555686	0.01468049557822
425	32	0.04780275694719	0.01132333323234	0.01367095619556
425	33	0.04764781281764	0.01051856360545	0.01311904608398
425	34	0.04748219740596	0.01303115365300	0.01250437757787
425	35	0.04709132176760	0.01502231300117	0.01092729719038
425	36	0.04682113294877	0.01204638413181	0.00969742637496
425	37	0.04669215847275	0.00844304818225	0.00905442880926
425	38	0.04661485091943	0.00853868943620	0.00864705561596
425	39	0.04651169493521	0.00837575510209	0.00807266984573
425	40	0.04636962619367	0.00934348671877	0.00720948598423
425	41	0.04625868063859	0.00977774557708	0.00645797961152
425	42	0.04622266660158	0.00586893507210	0.00619488384114
425	43	0.04618171372846	0.00613104863745	0.00588164003929
425	44	0.04612746800643	0.00599501984416	0.00543955923154
425	45	0.04607360418690	0.00596272686002	0.00496237850783
425	46	0.04605164955660	0.00610905942241	0.00475434218244
425	47	0.04602135401766	0.00359306999621	0.00445151840003
425	48	0.04600658262807	0.00281409859055	0.00429622768620
425	49	0.04599589035487	0.00267755342322	0.00418029548578
425	50	0.04598260944474	0.00291049155912	0.00403170119706
425	51	0.04597457829751	0.00388045178751	0.00393914311005
425	52	0.04596279451436	0.00308037535384	0.00379929602083
425	53	0.04594377392259	0.00385759086744	0.00356210806630
425	54	0.04592372307296	0.00378355888273	0.00329361559901
425	55	0.04590304155077	0.00391478020614	0.00299172014537
425	56	0.04589286215861	0.00377466762864	0.00283141326395
425	57	0.04587976867589	0.00319613017379	0.00261082793771
425	58	0.04586788206610	0.00183254995780	0.00239301129431
425	59	0.04586297738218	0.00157415701837	0.00229716687619
425	60	0.04586029043479	0.00197366527174	0.00224291623785
425	61	0.04585787649211	0.00142301015120	0.00219303425050
425	62	0.04585254525608	0.00179486377892	0.00207869860842
425	63	0.04584596284913	0.00193442967078	0.00192839925543
425	64	0.04584312412989	0.00204485032333	0.00185983948747
425	65	0.04583941342776	0.00141468178059	0.00176619829147
425	66	0.04583598935966	0.00139156360536	0.00167513910507
425	67	0.04583377702095	0.00182238324477	0.00161353830993
425	68	0.04583097882207	0.00159136894265	0.00153205029218
425	69	0.04582693817792	0.00161527584991	0.00140604632918
425	70	0.04582340725329	0.00144379390381	0.00128597731934
425	71	0.04582173929340	0.00154063217750	0.00122523031863
425	72	0.04581962043735	0.00103224313379	0.00114345214793
425	73	0.04581765869067	0.00112424849651	0.00106211095062
425	74	0.04581675408645	0.00121286848137	0.00102241193591
425	75	0.04581446451419	0.00093473278737	0.00091425017967
425	76	0.04581308292689	0.00086784994917	0.00084233196278
425	77	0.04581228503790	0.00118478557363	0.00079783772282
425	78	0.04581137628405	0.00084423984720	0.00074392909183
425	79	0.04581064205746	0.00111224711531	0.00069736884435
425	80	0.04580975854490	0.00083308062122	0.00063685988720
425	81	0.04580880357040	0.00074281549260	0.00056419234204
425	82	0.04580850497254	0.00050625890180	0.00053946577940
425	83	0.04580807587770	0.00046846377612	0.00050182069756
425	84	0.04580776146815	0.00048795271970	0.00047236230572
425	85	0.04580760294773	0.00038739347923	0.00045678862142
425	86	0.04580734315155	0.00035721222589	0.00043003310277
425	87	0.04580720454358	0.00044208507177	0.00041506992883
425	88	0.04580702862235	0.00035330482613	0.00039529308683
425	89	0.04580686577797	0.00050756888667	0.00037610885425
425	90	0.04580671417325	0.00036732682781	0.00035732264654
425	91	0.04580656294854	0.00033483275055	0.00033750504787
425	92	0.04580646772523	0.00033478337508	0.00032439653942
425	93	0.04580630778602	0.00023157740538	0.00030111168257
425	94	0.04580622029009	0.00030125490795	0.00028760084216
425	95	0.04580614925646	0.00026180769477	0.00027614941378
425	96	0.04580606284943	0.00021785553186	0.00026154042032
425	97	0.04580598343196	0.00026906114907	0.00024734013631
425	98	0.04580594346289	0.00014182291476	0.00023986789675
425	99	0.04580589215951	0.00029627484268	0.00022988916135
425	100	0.04580583168639	0.00024396530407	0.00021754908025
425	101	0.04580577847486	0.00020829602971	0.00020610529052
425	102	0.04580574769835	0.00016501907449	0.00019918655001
425	103	0.04580569888506	0.00016368046322	0.00018765923429
425	104	0.04580567500329	0.00016627114699	0.00018175802874
425	105	0.04580564465787	0.00013670100025	0.00017398833787
425	106	0.04580560462995	0.00014464172610	0.00016320266735
425	107	0.04580556913748	0.00016943496405	0.00015298703717
425	108	0.04580554245103	0.00014923609696	0.00014484054404
425	109	0.04580550677431	0.00012093722105	0.00013319389313
425	110	0.04580548524404	0.00015702362464	0.00012561275729
425	111	0.04580547128356	0.00010599736089	0.00012044320154
425	112	0.04580545896064	0.00012367373171	0.00011570637047
425	113	0.04580544584514	0.00010367560875	0.00011044519924
425	114	0.04580542542101	0.00012905447918	0.00010167716440
425	115	0.04580541209966	0.00009942031644	0.00009551270928
425	116	0.04580540255460	0.00010774302476	0.00009082817938
425	117	0.04580539734063	0.00006959348458	0.00008815817807
425	118	0.04580538975607	0.00005875243616	0.00008410082419
425	119	0.04580538588832	0.00006925859295	0.00008195011397
425	120	0.04580538293285	0.00005165325677	0.00008026548360
425	121	0.04580537944477	0.00006957252013	0.00007822183375
425	122	0.04580537276556	0.00005507723932	0.00007413458772
425	123	0.04580536505978	0.00007705287453	0.00006907031123
425	124	0.04580536010336	0.00006652835827	0.00006559910304
425	125	0.04580535247731	0.00005737468679	0.00005986565130
425	126	0.04580534679586	0.00005565086114	0.00005521374413
425	127	0.04580534382397	0.00005333736438	0.00005260088069
425	128	0.04580534007169	0.00004215956975	0.00004909576833
425	129	0.04580533660478	0.00007010569952	0.00004566589214
425	130	0.04580533388416	0.00005153477493	0.00004277853927
425	131	0.04580533148997	0.00005092877989	0.00004004134595
425	132	0.04580532898681	0.00003600361184	0.00003695166171
425	133	0.04580532723524	0.00003874546048	0.00003464282442
425	134	0.04580532634624	0.00003058910246	0.00003339686229
425	135	0.04580532520703	0.00002928212629	0.00003169595362
425	136	0.04580532431641	0.00003020484324	0.00003032082924
425	137	0.04580532152086	0.00003750415895	0.00002570989796
425	138	0.04580532038040	0.00003902515342	0.00002359668527
425	139	0.04580531918930	0.00002746736805	0.00002117478373
425	140	0.04580531834742	0.00002806039349	0.00001926654534
425	141	0.04580531758949	0.00001543829614	0.00001734977761
425	142	0.04580531716248	0.00001982140523	0.00001616204464
425	143	0.04580531690225	0.00001637671256	0.00001540432751
425	144	0.04580531657708	0.00001856617516	0.00001439597426
425	145	0.04580531617079	0.00001493034014	0.00001297008004
425	146	0.04580531580012	0.00001490192535	0.00001150733247
425	147	0.04580531567388	0.00001108338586	0.00001095187397
425	148	0.04580531553192	0.00001198188097	0.00001024799975
425	149	0.04580531540719	0.00001024830453	0.00000956493998
425	150	0.04580531530083	0.00001393468263	0.00000897785683
425	151	0.04580531514199	0.00000910410171	0.00000809470534
425	152	0.04580531502752	0.00001033240328	0.00000750745703
425	153	0.04580531496896	0.00000735520910	0.00000715196690
425	154	0.04580531492539	0.00000613471922	0.00000686427505
425	155	0.04580531489963	0.00000597022918	0.00000675881989
425	156	0.04580531487505	0.00000496133283	0.00000667817408
425	157	0.04580531484563	0.00000371574283	0.00000650970679


==> experiments/ST_CG_unif_px3level1Lshape.txt <==
ndof	iter	res	dres	error
6545	1	0.42549139467010	0.66842560625376	0.42509660172990
6545	2	0.37540299902459	0.79831983428421	0.37495548585263
6545	3	0.32159892947965	0.79499675617547	0.32107645795252
6545	4	0.26311283177731	0.50912261945929	0.26247399184697
6545	5	0.23568178329666	0.42284156058723	0.23496838293678
6545	6	0.21405398149277	0.32958283262717	0.21326824657024
6545	7	0.18886199412680	0.37547847219773	0.18797098949774
6545	8	0.16634336918863	0.32845067018486	0.16533105287431
6545	9	0.13961471671202	0.29347210843189	0.13840701978788
6545	10	0.12560681506522	0.19386566891108	0.12426304726578
6545	11	0.11444244070088	0.17761622648896	0.11296594667403
6545	12	0.10527000362989	0.17054969240289	0.10366296118116
6545	13	0.09325597117678	0.17602869017611	0.09143803327472
6545	14	0.08166451014687	0.15291494227650	0.07958225683583
6545	15	0.07382452494571	0.10868864312870	0.07151436873736
6545	16	0.06977288676866	0.08613889062485	0.06732386032077
6545	17	0.06576093818968	0.09236862294771	0.06315653497085
6545	18	0.06020784563311	0.10089507123502	0.05735182690036
6545	19	0.05458544391664	0.07810744176462	0.05141808115844
6545	20	0.05111248248666	0.07129249342681	0.04771513902277
6545	21	0.04788844230894	0.06317289369678	0.04424422385753
6545	22	0.04444150703959	0.06702971391874	0.04048820932621
6545	23	0.04115390117972	0.05848013201907	0.03684958557952
6545	24	0.03821824245786	0.05493652624044	0.03353924937263
6545	25	0.03583383118649	0.04761528858609	0.03079465793034
6545	26	0.03392313990340	0.03829947285483	0.02854866397690
6545	27	0.03249924024500	0.03698361718686	0.02684116108975
6545	28	0.03085699060420	0.03708172579153	0.02482740314582
6545	29	0.02927038782866	0.03181764763514	0.02282544971056
6545	30	0.02819017952988	0.02713542471356	0.02142269238260
6545	31	0.02737349104942	0.02373680279080	0.02033601631955
6545	32	0.02670739809838	0.02159472260968	0.01943013839674
6545	33	0.02579889690440	0.02543580779475	0.01816116700991
6545	34	0.02508277794488	0.02173047430032	0.01712865076795
6545	35	0.02429489884595	0.02263607945779	0.01595266148986
6545	36	0.02362131987536	0.01827637193693	0.01490678581189
6545	37	0.02310126400793	0.02136966999667	0.01406818600445
6545	38	0.02230030047221	0.02058015738897	0.01271018856411
6545	39	0.02168770264679	0.01800005368752	0.01160182877532
6545	40	0.02118279096520	0.01651552624949	0.01062811988006
6545	41	0.02066272664747	0.01529661167220	0.00954959242915
6545	42	0.02033731396483	0.01154587052914	0.00882344158067
6545	43	0.02014711587904	0.00995646718180	0.00837575436301
6545	44	0.01998587753812	0.00907409583816	0.00798012745234
6545	45	0.01981866425045	0.01035624122604	0.00755161667307
6545	46	0.01962754952083	0.00986847494758	0.00703481478290
6545	47	0.01945859856008	0.00882884380600	0.00654869437559
6545	48	0.01933174756246	0.00738108291090	0.00616158131851
6545	49	0.01925383062702	0.00584986768338	0.00591259652308
6545	50	0.01918872467950	0.00553338764544	0.00569702160646
6545	51	0.01913764610369	0.00421169729769	0.00552253385251
6545	52	0.01910594781326	0.00423320508313	0.00541166805881
6545	53	0.01906482741061	0.00459213582700	0.00526465309841
6545	54	0.01902601064437	0.00454106046229	0.00512230777466
6545	55	0.01898831875231	0.00351443389972	0.00498047814907
6545	56	0.01896883345559	0.00331194482160	0.00490565979289
6545	57	0.01894718153392	0.00320124647715	0.00482125808906
6545	58	0.01892599247458	0.00369047289777	0.00473729500180
6545	59	0.01889253022852	0.00404786821694	0.00460178071591
6545	60	0.01886123843431	0.00375588879035	0.00447157325514
6545	61	0.01884066309186	0.00276932081941	0.00438396780719
6545	62	0.01882502522883	0.00273106494447	0.00431626140928
6545	63	0.01881153939913	0.00245007736045	0.00425705424863
6545	64	0.01880006725510	0.00233024259838	0.00420607012467
6545	65	0.01878981157198	0.00221054771567	0.00415998300861
6545	66	0.01877764410851	0.00239765228405	0.00410466012961
6545	67	0.01876763641597	0.00214223839351	0.00405861972666
6545	68	0.01875611708926	0.00242450379013	0.00400499297064
6545	69	0.01874532934989	0.00222666392985	0.00395414515487
6545	70	0.01873581283124	0.00215198386509	0.00390876813369
6545	71	0.01872773277363	0.00206790172904	0.00386983971712
6545	72	0.01872017057477	0.00186316667234	0.00383305903520
6545	73	0.01871265546187	0.00191855614257	0.00379617376457
6545	74	0.01870384198329	0.00198142685242	0.00375247059637
6545	75	0.01869613038403	0.00198194143585	0.00371382949686
6545	76	0.01868599456568	0.00229852052660	0.00366244236047
6545	77	0.01867656647203	0.00199917146303	0.00361401842733
6545	78	0.01866860327355	0.00210181342810	0.00357261872898
6545	79	0.01865966334272	0.00219296341046	0.00352558822428
6545	80	0.01864938967584	0.00244230638497	0.00347077205763
6545	81	0.01863956731230	0.00217561673166	0.00341756868564
6545	82	0.01863176927552	0.00224073582806	0.00337475226420
6545	83	0.01862158817938	0.00233113459070	0.00331804308279
6545	84	0.01861098576875	0.00218854885266	0.00325798181059
6545	85	0.01860288292776	0.00178636076875	0.00321134302066
6545	86	0.01859668498854	0.00176738231182	0.00317521387768
6545	87	0.01859141336378	0.00138535051265	0.00314416287131
6545	88	0.01858743181914	0.00150902529111	0.00312051451687
6545	89	0.01858243552883	0.00157646887530	0.00309058924053
6545	90	0.01857746319063	0.00166609524580	0.00306053787689
6545	91	0.01857074463132	0.00180201655689	0.00301949651621
6545	92	0.01856296070743	0.00188931142052	0.00297126422143
6545	93	0.01855666368130	0.00165781362389	0.00293168154316
6545	94	0.01855108518690	0.00170838814587	0.00289616810025
6545	95	0.01854390885184	0.00197939521102	0.00284985608543
6545	96	0.01853556371913	0.00208522383040	0.00279506657752
6545	97	0.01852653517153	0.00209307392448	0.00273458698717
6545	98	0.01851787378744	0.00186566382824	0.00267530557861
6545	99	0.01851110152478	0.00169388652761	0.00262803773808
6545	100	0.01850458756640	0.00187922710115	0.00258176844826
6545	101	0.01849593373275	0.00207769159251	0.00251901538881
6545	102	0.01848693391758	0.00199816426143	0.00245207344977
6545	103	0.01847990346620	0.00185167369301	0.00239850667626
6545	104	0.01847264167459	0.00179676144478	0.00234190611674
6545	105	0.01846677346983	0.00171684381078	0.00229516849632
6545	106	0.01846226277489	0.00161268048200	0.00225859661531
6545	107	0.01845714673391	0.00167268604278	0.00221639545017
6545	108	0.01845165804831	0.00154829541656	0.00217022497606
6545	109	0.01844675857789	0.00138978264817	0.00212816999979
6545	110	0.01844268905432	0.00134455811545	0.00209259933424
6545	111	0.01843919332328	0.00130202210098	0.00206156094646
6545	112	0.01843526656091	0.00136488559178	0.00202614855309
6545	113	0.01843104996153	0.00144255906748	0.00198744875776
6545	114	0.01842738419177	0.00143985509451	0.00195320894025
6545	115	0.01842326528500	0.00157234600081	0.00191400904850
6545	116	0.01841886539124	0.00157795643674	0.00187123241848
6545	117	0.01841332838783	0.00162674043760	0.00181600250677
6545	118	0.01840820846734	0.00158220861285	0.00176340791809
6545	119	0.01840195220143	0.00183094734227	0.00169695332579
6545	120	0.01839509983390	0.00176437703201	0.00162106184687
6545	121	0.01838918754952	0.00152819829171	0.00155262461022
6545	122	0.01838448016288	0.00142401708654	0.00149591800712
6545	123	0.01838065737907	0.00135089796471	0.00144823233762
6545	124	0.01837741864035	0.00114359160198	0.00140658217059
6545	125	0.01837464255210	0.00115338873324	0.00136986957845
6545	126	0.01837175136703	0.00123148460713	0.00133058283197
6545	127	0.01836938214906	0.00115811646484	0.00129749307859
6545	128	0.01836682779473	0.00112647094540	0.00126087109448
6545	129	0.01836423247004	0.00109380728447	0.00122252945715
6545	130	0.01836178138981	0.00105488810791	0.00118519765958
6545	131	0.01835916710032	0.00109285648223	0.00114403148841
6545	132	0.01835642741656	0.00111790085345	0.00109924880841
6545	133	0.01835389908585	0.00116919987598	0.00105623964989
6545	134	0.01835168504305	0.00105438511284	0.00101709463518
6545	135	0.01834987476199	0.00092988943687	0.00098392617975
6545	136	0.01834828101375	0.00080549322328	0.00095377678563
6545	137	0.01834686204305	0.00081379876682	0.00092611371305
6545	138	0.01834525230803	0.00085076694013	0.00089370866012
6545	139	0.01834398041282	0.00076399626602	0.00086724967105
6545	140	0.01834276212702	0.00069433186786	0.00084113202992
6545	141	0.01834184794563	0.00064850828275	0.00082098707093
6545	142	0.01834096735722	0.00061759430588	0.00080110942764
6545	143	0.01833999736725	0.00068823121396	0.00077863265267
6545	144	0.01833897153055	0.00067987990273	0.00075413520452
6545	145	0.01833812068474	0.00064845245860	0.00073319026626
6545	146	0.01833743810989	0.00057991142352	0.00071594704584
6545	147	0.01833685414101	0.00053038972108	0.00070086132573
6545	148	0.01833626791575	0.00051900161821	0.00068538374478
6545	149	0.01833573759547	0.00050510953566	0.00067107700629
6545	150	0.01833523782039	0.00049372494963	0.00065730450945
6545	151	0.01833470408678	0.00052486629195	0.00064227095093
6545	152	0.01833428360157	0.00049692966594	0.00063017480589
6545	153	0.01833385197024	0.00048700590114	0.00061751086173
6545	154	0.01833336732882	0.00043777613544	0.00060297459473
6545	155	0.01833297217947	0.00041857698904	0.00059085603010
6545	156	0.01833261968046	0.00038775521883	0.00057983666800
6545	157	0.01833231423369	0.00036332172809	0.00057011353858
6545	158	0.01833203911033	0.00035816020619	0.00056121633512
6545	159	0.01833182038184	0.00034536008119	0.00055404320588
6545	160	0.01833158258798	0.00037546643462	0.00054613717965
6545	161	0.01833131342711	0.00035116600947	0.00053704721826
6545	162	0.01833104940834	0.00033354201994	0.00052797784357
6545	163	0.01833081164891	0.00031906959084	0.00051967843466
6545	164	0.01833058893878	0.00031026891224	0.00051178617146
6545	165	0.01833039431714	0.00030174862573	0.00050479269881
6545	166	0.01833020182052	0.00031018292270	0.00049777699991
6545	167	0.01833003421766	0.00029977238565	0.00049158745426
6545	168	0.01832987469587	0.00028740027304	0.00048562909767
6545	169	0.01832968529160	0.00030945995957	0.00047846508667
6545	170	0.01832947028428	0.00031341067309	0.00047020162070
6545	171	0.01832925803719	0.00030557765301	0.00046189942704
6545	172	0.01832906125420	0.00029235891574	0.00045407181247
6545	173	0.01832890134297	0.00026223673651	0.00044761018954
6545	174	0.01832877343248	0.00024409355503	0.00044236933591
6545	175	0.01832864856978	0.00027134858899	0.00043719213990
6545	176	0.01832850953444	0.00027756721054	0.00043135546749
6545	177	0.01832835938743	0.00026426266796	0.00042497033050
6545	178	0.01832822080306	0.00022695571390	0.00041899463899
6545	179	0.01832811424387	0.00020260527466	0.00041433996144
6545	180	0.01832802461040	0.00020339343281	0.00041038934349
6545	181	0.01832793444262	0.00020868114649	0.00040637893311
6545	182	0.01832785829763	0.00020489984756	0.00040296178164
6545	183	0.01832777111388	0.00023096859758	0.00039900848400
6545	184	0.01832765158036	0.00023207154799	0.00039352766136
6545	185	0.01832752597262	0.00025716415018	0.00038768162251
6545	186	0.01832739840694	0.00022877165007	0.00038165535446
6545	187	0.01832729338347	0.00021266739127	0.00037662451196
6545	188	0.01832720002982	0.00021229401085	0.00037209406021
6545	189	0.01832710670275	0.00019544912155	0.00036750820871
6545	190	0.01832701962317	0.00021263183744	0.00036318469519
6545	191	0.01832691264761	0.00022302727804	0.00035780078655
6545	192	0.01832679253841	0.00021240773296	0.00035165407934
6545	193	0.01832670354013	0.00021201133191	0.00034703302077
6545	194	0.01832661493300	0.00020854854353	0.00034237173040
6545	195	0.01832654233807	0.00018868369745	0.00033850735739
6545	196	0.01832646834889	0.00020776541612	0.00033452276561
6545	197	0.01832637409458	0.00019503020194	0.00032937285611
6545	198	0.01832629203699	0.00019392223018	0.00032482938276
6545	199	0.01832620712764	0.00020170962251	0.00032006328130
6545	200	0.01832613387169	0.00020623672021	0.00031589340629
6545	201	0.01832606773049	0.00018966587738	0.00031207788917
6545	202	0.01832603184541	0.00014211309008	0.00030996294835
6545	203	0.01832599518562	0.00014366189069	0.00030778692577
6545	204	0.01832595383248	0.00013742805179	0.00030531288922
6545	205	0.01832591437622	0.00013825673336	0.00030293560938
6545	206	0.01832587134051	0.00013911926843	0.00030032643301
6545	207	0.01832583363372	0.00013866949154	0.00029801618924
6545	208	0.01832579325423	0.00015211679622	0.00029552281549
6545	209	0.01832574968135	0.00014623150680	0.00029281287401
6545	210	0.01832570681396	0.00014474940025	0.00029012204786
6545	211	0.01832565677225	0.00014952692891	0.00028695059441
6545	212	0.01832561161813	0.00014280348068	0.00028405747513
6545	213	0.01832557173992	0.00013595181613	0.00028147891872
6545	214	0.01832553246042	0.00014940886547	0.00027891720529
6545	215	0.01832549135923	0.00014718048308	0.00027620970647
6545	216	0.01832544746261	0.00014717428316	0.00027328833094
6545	217	0.01832540263929	0.00015677390809	0.00027027253029
6545	218	0.01832535556681	0.00014914735140	0.00026707204134
6545	219	0.01832531606842	0.00015304410280	0.00026435886684
6545	220	0.01832527784801	0.00012502877250	0.00026170629416
6545	221	0.01832524954737	0.00011706358965	0.00025972406648
6545	222	0.01832521885255	0.00012240639037	0.00025755475173
6545	223	0.01832518687521	0.00012399608341	0.00025527530305
6545	224	0.01832515362034	0.00013456084764	0.00025288401155
6545	225	0.01832511306827	0.00015533030172	0.00024993715737
6545	226	0.01832506809495	0.00015988370229	0.00024662597570
6545	227	0.01832502740431	0.00014966726030	0.00024359411012
6545	228	0.01832498374112	0.00013952585361	0.00024030448524
6545	229	0.01832494627787	0.00013017891673	0.00023744545771
6545	230	0.01832490628256	0.00013903589793	0.00023435284193
6545	231	0.01832486353210	0.00015020264331	0.00023100266357
6545	232	0.01832481530181	0.00016200694685	0.00022716008265
6545	233	0.01832476463871	0.00016186394685	0.00022304863117
6545	234	0.01832471934248	0.00014338379573	0.00021931718380
6545	235	0.01832468014332	0.00012871473429	0.00021603257892
6545	236	0.01832464535648	0.00012709848461	0.00021308040257
6545	237	0.01832460868562	0.00013056156535	0.00020992311915
6545	238	0.01832457588058	0.00013347250239	0.00020705538906
6545	239	0.01832454203281	0.00013622267730	0.00020404962859
6545	240	0.01832450514657	0.00013316241765	0.00020073186536
6545	241	0.01832446587147	0.00013738412561	0.00019713619191
6545	242	0.01832442865119	0.00013476856255	0.00019366931317
6545	243	0.01832439488362	0.00013264081897	0.00019046077325
6545	244	0.01832436524839	0.00012152688413	0.00018760814534
6545	245	0.01832433743922	0.00011505346427	0.00018488078162
6545	246	0.01832431068094	0.00011243385657	0.00018222549745
6545	247	0.01832428413611	0.00012318418618	0.00017954691476
6545	248	0.01832425609625	0.00012176447242	0.00017668904688
6545	249	0.01832422676959	0.00012319148467	0.00017364269646
6545	250	0.01832419646042	0.00012505363507	0.00017044547607
6545	251	0.01832416512203	0.00012056745983	0.00016706719425
6545	252	0.01832413433327	0.00011816424778	0.00016368236475


==> experiments/ST_CG_unif_px3level2Lshape.txt <==
ndof	iter	res	dres	error
106145	1	0.43986344428783	0.73371678069615	0.43972549373579
106145	2	0.39848102752622	0.83233974323858	0.39832893954006
106145	3	0.33036938368430	0.81890965348261	0.33018696073537
106145	4	0.28851390734775	0.54803992781025	0.28830571335973
106145	5	0.25578162316769	0.50540009062608	0.25554716828358
106145	6	0.22516760815837	0.43849491346776	0.22490204596351
106145	7	0.19848585984173	0.40308296975841	0.19818539243412
106145	8	0.16975545094337	0.36567078557976	0.16940462725129
106145	9	0.14913253770217	0.30341434799055	0.14873377829415
106145	10	0.13182578265891	0.22904825894983	0.13137485480704
106145	11	0.11779219416319	0.22401481673972	0.11728728829902
106145	12	0.10436628369386	0.19875126495090	0.10379620237755
106145	13	0.09052878373401	0.19132343530267	0.08987072573750
106145	14	0.07902178263088	0.15020348126196	0.07826698586978
106145	15	0.07216408120091	0.11792491353473	0.07133657265294
106145	16	0.06481073817052	0.10520872980139	0.06388770972514
106145	17	0.06037150052095	0.09077783152919	0.05937936287900
106145	18	0.05496859371999	0.09273278522718	0.05387645369660
106145	19	0.04972523290952	0.08840437910605	0.04851472271470
106145	20	0.04522980114767	0.07505761904034	0.04389503242273
106145	21	0.04182057236166	0.06370661157435	0.04037280552651
106145	22	0.03871818403702	0.05981444480063	0.03714966322329
106145	23	0.03603254252643	0.05080296957076	0.03434162147435
106145	24	0.03372951199532	0.04352192731112	0.03191696585024
106145	25	0.03180973418059	0.04413753298915	0.02988131799662
106145	26	0.02980064302813	0.04013579773342	0.02773314455766
106145	27	0.02783434903236	0.04071494390222	0.02560926636859
106145	28	0.02611489117929	0.03515718832108	0.02372934431067
106145	29	0.02445091968579	0.03211920889109	0.02188518405708
106145	30	0.02331907486215	0.02795892596303	0.02061324454899
106145	31	0.02220207705372	0.02692756242280	0.01934082373152
106145	32	0.02123118615230	0.02577349563146	0.01821877073362
106145	33	0.02019782722140	0.02518955632382	0.01700427206545
106145	34	0.01920363983362	0.02480739866858	0.01581173699789
106145	35	0.01825644475881	0.02187642339061	0.01464836853462
106145	36	0.01742020559957	0.02043930101626	0.01359340092162
106145	37	0.01672241791497	0.01761212486728	0.01268811113293
106145	38	0.01611674253005	0.01772656588073	0.01187964470896
106145	39	0.01542464251020	0.01777998503012	0.01092375433592
106145	40	0.01486533226591	0.01467733049573	0.01011956408640
106145	41	0.01441841107214	0.01222512167817	0.00945156683011
106145	42	0.01413290002915	0.01055007546405	0.00901042360125
106145	43	0.01385926705095	0.01129361568857	0.00857516411798
106145	44	0.01353622837965	0.01155454526313	0.00804314558476
106145	45	0.01316653168880	0.01249992527456	0.00740465755856
106145	46	0.01281146766640	0.01037015802349	0.00675401253446
106145	47	0.01256867953525	0.00951354277477	0.00628166032154
106145	48	0.01234471948032	0.00913434604206	0.00582119491409
106145	49	0.01212005552536	0.00825175559914	0.00532878624522
106145	50	0.01196275647221	0.00727529692056	0.00496116315246
106145	51	0.01183257371237	0.00593054687031	0.00463912025889
106145	52	0.01174111220070	0.00537689591512	0.00440101283096
106145	53	0.01166614362935	0.00464230275907	0.00419776316333
106145	54	0.01160376989487	0.00486667918786	0.00402164480218
106145	55	0.01153731768045	0.00463418309021	0.00382667352020
106145	56	0.01148289835602	0.00386651338998	0.00366014951335
106145	57	0.01144143170914	0.00376043444216	0.00352876074715
106145	58	0.01140331101819	0.00338388567421	0.00340383716479
106145	59	0.01137126820977	0.00312861465657	0.00329579096908
106145	60	0.01134601016215	0.00286219496787	0.00320832743066
106145	61	0.01132423573432	0.00257411488711	0.00313111297000
106145	62	0.01130484093410	0.00228872832557	0.00306102015739
106145	63	0.01129118835030	0.00212125158709	0.00301067379593
106145	64	0.01127862312269	0.00196533340909	0.00296376293884
106145	65	0.01126800379887	0.00175522594503	0.00292357633285
106145	66	0.01125944312982	0.00174005145955	0.00289085380108
106145	67	0.01125036316822	0.00173361189876	0.00285580627504
106145	68	0.01124076952869	0.00182972956704	0.00281832299020
106145	69	0.01123096517874	0.00180830949198	0.00277951158640
106145	70	0.01122179482978	0.00173906354321	0.00274276838269
106145	71	0.01121348079544	0.00154751738433	0.00270902512193
106145	72	0.01120644371551	0.00142480960018	0.00268013599307
106145	73	0.01120124185199	0.00129742990420	0.00265863961721
106145	74	0.01119574902037	0.00137239588161	0.00263561866282
106145	75	0.01119010845039	0.00141222309741	0.00261179314788
106145	76	0.01118421656858	0.00125851165562	0.00258666736118
106145	77	0.01117977723486	0.00116852706833	0.00256756041520
106145	78	0.01117629992495	0.00099617900433	0.00255250776772
106145	79	0.01117254375288	0.00118358234717	0.00253605923020
106145	80	0.01116839141109	0.00115255622092	0.00251770398195
106145	81	0.01116449723854	0.00115790322467	0.00250026578159
106145	82	0.01116004890061	0.00111330450155	0.00248013532178
106145	83	0.01115642647444	0.00107338229728	0.00246354944308
106145	84	0.01115300601649	0.00110966322709	0.00244782348719
106145	85	0.01114908161828	0.00115573043980	0.00242959202344
106145	86	0.01114533753307	0.00102910817645	0.00241229887304
106145	87	0.01114261228886	0.00091665657057	0.00239950015540
106145	88	0.01114006470694	0.00094255712590	0.00238783362150
106145	89	0.01113725321135	0.00098678914375	0.00237463398557
106145	90	0.01113405901615	0.00104188764443	0.00235988869642
106145	91	0.01113084974424	0.00100111801954	0.00234470223350
106145	92	0.01112777666412	0.00103323889515	0.00233030770232
106145	93	0.01112475982194	0.00100978260468	0.00231599204679
106145	94	0.01112198697693	0.00103797916728	0.00230277626722
106145	95	0.01111860752447	0.00113903036235	0.00228673593062
106145	96	0.01111468268685	0.00116498521365	0.00226771167358
106145	97	0.01111122760893	0.00105114795655	0.00225108787279
106145	98	0.01110814178368	0.00099723734236	0.00223602042554
106145	99	0.01110521133770	0.00102217209705	0.00222147901139
106145	100	0.01110210088279	0.00102510629965	0.00220658136476
106145	101	0.01109882345604	0.00103102641273	0.00219117772472
106145	102	0.01109591648740	0.00099848684450	0.00217790544286
106145	103	0.01109239337485	0.00099363018902	0.00216230616644
106145	104	0.01108969938607	0.00095386747312	0.00215073525116
106145	105	0.01108684917196	0.00104413308719	0.00213801772250
106145	106	0.01108323099257	0.00104240422616	0.00212207522649
106145	107	0.01107972234048	0.00112693999552	0.00210649574231
106145	108	0.01107569174279	0.00117860067615	0.00208843867402
106145	109	0.01107119692505	0.00113894055236	0.00206823374019
106145	110	0.01106736759002	0.00111545303160	0.00205070716712
106145	111	0.01106346467161	0.00115309438108	0.00203280205940
106145	112	0.01105922404883	0.00114890515396	0.00201305973316
106145	113	0.01105478243467	0.00123251068740	0.00199227840434
106145	114	0.01105041530187	0.00116641804959	0.00197158421834
106145	115	0.01104634664418	0.00112082808200	0.00195225048659
106145	116	0.01104236319154	0.00120340944294	0.00193297088892
106145	117	0.01103747999001	0.00125375716172	0.00190929350116
106145	118	0.01103246111352	0.00122313329363	0.00188449481933
106145	119	0.01102840061019	0.00107780966487	0.00186426523535
106145	120	0.01102507752985	0.00107682949731	0.00184741746445
106145	121	0.01102098745385	0.00118600529513	0.00182659501593
106145	122	0.01101620909730	0.00119208002240	0.00180188771912
106145	123	0.01101193844607	0.00115256154015	0.00177956917727
106145	124	0.01100832360505	0.00096024184257	0.00176049186782
106145	125	0.01100586081534	0.00089331158533	0.00174743750619
106145	126	0.01100311618659	0.00100234600769	0.00173283622569
106145	127	0.01099961105694	0.00107739116331	0.00171408546236
106145	128	0.01099594783281	0.00102091305206	0.00169431067575
106145	129	0.01099289114713	0.00099498680542	0.00167760375637
106145	130	0.01098970520915	0.00096294461655	0.00166006353383
106145	131	0.01098705477008	0.00093917703696	0.00164522858192
106145	132	0.01098421607416	0.00095478320249	0.00162928076296
106145	133	0.01098165656425	0.00088909338076	0.00161472927282
106145	134	0.01097941692441	0.00089820287668	0.00160194111288
106145	135	0.01097691838496	0.00090715415496	0.00158747982088
106145	136	0.01097465841518	0.00088607260141	0.00157434660733
106145	137	0.01097263185816	0.00079250824577	0.00156251888831
106145	138	0.01097077352039	0.00080082570480	0.00155152888298
106145	139	0.01096883430554	0.00081887438213	0.00154009901910
106145	140	0.01096664262682	0.00086216653675	0.00152704117960
106145	141	0.01096420461680	0.00089166857601	0.00151241752294
106145	142	0.01096177852908	0.00084019094789	0.00149776910954
106145	143	0.01095991947362	0.00076053574001	0.00148651484826
106145	144	0.01095780553092	0.00082837490252	0.00147366158305
106145	145	0.01095574041957	0.00081943642892	0.00146109097385
106145	146	0.01095382120423	0.00072805671069	0.00144930333949
106145	147	0.01095232611955	0.00068208611210	0.00144009106566
106145	148	0.01095100311638	0.00064859111368	0.00143178557434
106145	149	0.01094960476375	0.00067847268770	0.00142296421709
106145	150	0.01094815421679	0.00071034264252	0.00141355670645
106145	151	0.01094671234843	0.00067115274268	0.00140413907222
106145	152	0.01094553699712	0.00062205263097	0.00139634687216
106145	153	0.01094441321323	0.00063986041948	0.00138881245954
106145	154	0.01094306427209	0.00065800966288	0.00137980659205
106145	155	0.01094176370358	0.00063360905884	0.00137106706059
106145	156	0.01094063794611	0.00060102518176	0.00136356883731
106145	157	0.01093948393613	0.00058018498185	0.00135582353524
106145	158	0.01093849192022	0.00060545138022	0.00134922184732
106145	159	0.01093725962438	0.00059741037192	0.00134082568781
106145	160	0.01093619109486	0.00060141460446	0.00133361137330
106145	161	0.01093504689338	0.00057074312496	0.00132569642932
106145	162	0.01093408491833	0.00053898708045	0.00131904762793
106145	163	0.01093321748629	0.00053664886527	0.00131298367944
106145	164	0.01093233245549	0.00050532043672	0.00130684177000
106145	165	0.01093147704813	0.00054395829495	0.00130080050550
106145	166	0.01093057618103	0.00054509292788	0.00129451495094
106145	167	0.01092958757159	0.00053483472135	0.00128758374427
106145	168	0.01092874105269	0.00051982594787	0.00128158763441
106145	169	0.01092778512248	0.00057969261725	0.00127479328868
106145	170	0.01092682092222	0.00053879083210	0.00126790557808
106145	171	0.01092599089100	0.00050479331449	0.00126182283769
106145	172	0.01092522518314	0.00050913262939	0.00125622274418
106145	173	0.01092440942102	0.00053520730142	0.00125016147675
106145	174	0.01092361176857	0.00052349224777	0.00124414887296
106145	175	0.01092269307696	0.00057365553730	0.00123717989048
106145	176	0.01092175568462	0.00056892895092	0.00122995609806
106145	177	0.01092078821146	0.00058272060433	0.00122240475981
106145	178	0.01091981205815	0.00055006934132	0.00121468158919
106145	179	0.01091888117844	0.00057140479334	0.00120730066304
106145	180	0.01091795734478	0.00055291098532	0.00119990904564
106145	181	0.01091710995408	0.00055443069257	0.00119309686683
106145	182	0.01091626592834	0.00054476645589	0.00118630427000
106145	183	0.01091530967544	0.00056600182602	0.00117850863047
106145	184	0.01091433988474	0.00054947919305	0.00117054708849
106145	185	0.01091351325795	0.00049236787907	0.00116367302385
106145	186	0.01091270176034	0.00052059359433	0.00115684280555
106145	187	0.01091183443153	0.00054362039817	0.00114943175266
106145	188	0.01091093071135	0.00053139146378	0.00114158884529
106145	189	0.01090995900112	0.00052815626746	0.00113310884532
106145	190	0.01090918482512	0.00050584759126	0.00112628865154
106145	191	0.01090831356356	0.00052003732775	0.00111869690518
106145	192	0.01090750654375	0.00052907628143	0.00111164278005
106145	193	0.01090661719689	0.00053246761156	0.00110384401176
106145	194	0.01090580674379	0.00051600234578	0.00109666202869
106145	195	0.01090499022065	0.00053033245463	0.00108936011313
106145	196	0.01090418055457	0.00054312694359	0.00108204805014
106145	197	0.01090314078935	0.00060521641457	0.00107257152200
106145	198	0.01090198810821	0.00064646559990	0.00106199741138
106145	199	0.01090041812059	0.00073563976920	0.00104743069949
106145	200	0.01089888224395	0.00066399717264	0.00103304400416
106145	201	0.01089758595212	0.00063805458429	0.00102073395582
106145	202	0.01089694276735	0.00045060800553	0.00101391809776
106145	203	0.01089627052260	0.00046946077095	0.00100669660688
106145	204	0.01089561694262	0.00043980601052	0.00099970833202
106145	205	0.01089501971663	0.00043975545366	0.00099319830465
106145	206	0.01089443375537	0.00042060343697	0.00098675447952
106145	207	0.01089394430927	0.00040578402561	0.00098134076649
106145	208	0.01089346555817	0.00038968280090	0.00097597657983
106145	209	0.01089302708038	0.00038739596487	0.00097108714559
106145	210	0.01089257374013	0.00038389481772	0.00096604601064
106145	211	0.01089211054799	0.00040536314803	0.00096087829242
106145	212	0.01089159647376	0.00039047574425	0.00095519158923
106145	213	0.01089112489203	0.00039540506528	0.00095003652199
106145	214	0.01089064278721	0.00037871092817	0.00094470998806
106145	215	0.01089017347035	0.00038441298019	0.00093953357403
106145	216	0.01088972071533	0.00039111730369	0.00093443415465
106145	217	0.01088923223320	0.00039021259495	0.00092888409107
106145	218	0.01088872570091	0.00041108920007	0.00092304166075
106145	219	0.01088819319840	0.00041357584536	0.00091688942069
106145	220	0.01088768633787	0.00040137465147	0.00091100337891
106145	221	0.01088721045346	0.00040650226600	0.00090545538079
106145	222	0.01088674084290	0.00041441901209	0.00090000873634
106145	223	0.01088624886472	0.00041066500584	0.00089429617755
106145	224	0.01088578059492	0.00039536446945	0.00088886734134
106145	225	0.01088530650598	0.00038242377980	0.00088334865735
106145	226	0.01088488251136	0.00037766156261	0.00087834596621
106145	227	0.01088447738540	0.00037821718211	0.00087351580110
106145	228	0.01088404971990	0.00037331112407	0.00086833641373
106145	229	0.01088363477117	0.00038455321612	0.00086329813192
106145	230	0.01088319718416	0.00038394390691	0.00085793276328
106145	231	0.01088274337190	0.00039267577800	0.00085232037272
106145	232	0.01088225758245	0.00040327741705	0.00084625814662
106145	233	0.01088175097800	0.00039983367522	0.00083978668531
106145	234	0.01088129540320	0.00037671067093	0.00083392429175
106145	235	0.01088086592738	0.00036208404417	0.00082831933086
106145	236	0.01088043959681	0.00035891645341	0.00082273225484
106145	237	0.01088004386056	0.00035369613705	0.00081746773297
106145	238	0.01087966981738	0.00034654964649	0.00081256651183
106145	239	0.01087927916223	0.00035292556683	0.00080734928614
106145	240	0.01087889570646	0.00035602656759	0.00080229811888
106145	241	0.01087849756759	0.00035902844992	0.00079707161433
106145	242	0.01087808763747	0.00036273754455	0.00079173711904
106145	243	0.01087770745502	0.00035698477469	0.00078672452669
106145	244	0.01087731393799	0.00036106392496	0.00078150124372
106145	245	0.01087693468603	0.00035601459734	0.00077640538533
106145	246	0.01087651838594	0.00037679520467	0.00077063594474
106145	247	0.01087607457943	0.00038775119553	0.00076449113176
106145	248	0.01087560285227	0.00037445955711	0.00075779646343
106145	249	0.01087518771559	0.00034891278976	0.00075194734395
106145	250	0.01087482947964	0.00034303178164	0.00074681267773
106145	251	0.01087444837982	0.00036965278677	0.00074146886710
106145	252	0.01087399479043	0.00037317643190	0.00073489295005


==> experiments/ST_Dirac_adapt_noZeros_px1.txt <==
level	ndof	res	nrCGiter
0	5	5.99533201519244	2
1	13	6.09846739573077	4
2	44	6.23984476477295	8
3	64	7.35300456190752	10
4	87	6.20602924856159	13
5	110	4.20002386979387	14
6	134	3.89436225636034	16
7	336	2.30378048656585	18
8	911	1.59828450663954	16
9	1497	1.42586507575436	18
10	3553	1.16347283980937	18
11	9832	0.90899590418055	18
12	28121	0.71759459221393	17
13	77949	0.56216817862843	17
14	215692	0.43909862470705	16


==> experiments/ST_Dirac_adapt_noZeros_px3.txt <==
level	ndof	res	nrCGiter
0	125	6.08366411396527	22
1	374	6.83182435415431	57
2	623	6.30104693226099	57
3	815	6.29129844360721	63
4	1043	4.33606050726078	48
5	1310	4.01061483472004	59
6	1541	2.14770781104744	47
7	1883	1.51480150905388	48
8	4937	0.53727094346878	21
9	11060	0.30407417834070	30
10	21983	0.13889071591825	11
11	61460	0.09485742461900	10
12	148409	0.05781031320674	7
13	333116	0.03465606964598	4
14	741185	0.02409444994773	2


==> experiments/ST_InitOne_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	5	0.85456960632591	3
1	13	0.83873212929576	4
2	40	0.72646259036327	6
3	88	0.67847120139049	6
4	200	0.56100036476043	20
5	577	0.43071571649081	35
6	837	0.36830322679517	33
7	1426	0.32382154532595	62
8	3125	0.28402253983296	74
9	6468	0.25016123823048	52
10	13360	0.18830890683968	100
11	24264	0.16485116002008	72
12	48359	0.13675072332786	127
13	87798	0.11995079855978	100
14	158896	0.10068523975504	200
15	261212	0.08650488321997	201


==> experiments/ST_InitOne_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	125	0.67596741816608	14
1	356	0.61065051344616	32
2	623	0.46545058547417	39
3	1082	0.41067532842729	40
4	1805	0.34922827238142	36
5	2969	0.29859578764816	47
6	5255	0.24288897600653	45
7	7562	0.21120479302159	51
8	13688	0.16790181422157	151
9	18278	0.14920032991477	60
10	34610	0.11458647618643	112
11	56741	0.09510689747418	135
12	81128	0.08116586803534	201
13	150602	0.06427454194558	168
14	215498	0.05517869371868	181
15	363836	0.04454757516185	201
16	590855	0.03650169179879	202
17	826541	0.03043063865951	428


==> experiments/ST_InitOne_unif_px1.txt <==
level	ndof	res	nrCGiter
0	5	0.85456960632591	3
1	153	0.62082023824824	6
2	3185	0.44674104926232	13
3	57825	0.31516657707618	18
4	985025	0.22195294917882	22


==> experiments/ST_InitOne_unif_px3.txt <==
level	ndof	res	nrCGiter
0	125	0.67596741816608	14
1	2057	0.45744866787958	30
2	34385	0.31995124867331	38
3	567713	0.22453910701750	42


==> experiments/ST_KnownSol_adapt_px1.txt <==
level	ndof	res	error	nrCGiter
0	5	0.04633565645360	0.04426024752271	2
1	40	0.03870191836297	0.03624546462591	4
2	75	0.03369814487192	0.03354311363961	5
3	247	0.02918455177987	0.03118736730258	8
4	634	0.02555081228676	0.02887211508554	10
5	1310	0.02216911937604	0.02731241183306	13
6	2730	0.01934341235720	0.02447701018343	25
7	5964	0.01666763389232	0.01884286942236	44
8	13022	0.01457228358953	0.01604930995977	58
9	25734	0.01203006464405	0.01400212714451	70
10	38150	0.01010259776266	0.01096327080013	78
11	46411	0.00947479296228	0.00944951291970	62
12	71728	0.00889315024117	0.00856407200969	67
13	146503	0.00784791377229	0.00787128756044	74


==> experiments/ST_KnownSol_adapt_px3.txt <==
level	ndof	res	error	nrCGiter
0	125	0.00369354905285	0.00398835324896	24
1	584	0.00246822288928	0.00242124848969	34
2	965	0.00165402788509	0.00201496645878	32
3	1367	0.00101092353968	0.00141854489206	36
4	1676	0.00071529998693	0.00089111617284	101
5	2291	0.00048452136209	0.00065014559914	46
6	2501	0.00045953347884	0.00056754533064	46
7	2777	0.00045785323101	0.00056739216416	5
8	3167	0.00044316243643	0.00052349357039	47
9	3578	0.00043316474294	0.00049348225132	43
10	4025	0.00042627111226	0.00047801312163	49
11	5129	0.00040975238975	0.00046723023808	35
12	6218	0.00039786092800	0.00045760151972	35
13	7475	0.00038000179408	0.00044459091215	45
14	8786	0.00036182904658	0.00043109514643	51
15	9638	0.00035159771141	0.00042476874964	59
16	10802	0.00032832981419	0.00036763463697	123
17	12197	0.00031288943160	0.00035657398079	69
18	13760	0.00029576519957	0.00034680651986	105
19	15443	0.00027789611536	0.00033274370911	113
20	17033	0.00025269517052	0.00030959869861	119
21	18368	0.00023679378813	0.00028883832511	139
22	20078	0.00021646755704	0.00026309476192	205
23	22172	0.00019252709498	0.00022983069052	197
24	23615	0.00017679337572	0.00021168844346	177
25	25184	0.00016161982605	0.00019362898251	201
26	26462	0.00015037304769	0.00018376737856	205
27	27875	0.00013933847890	0.00017500930638	203
28	29030	0.00013072321332	0.00016649921477	201
29	30260	0.00012061625555	0.00015439268761	203
30	31415	0.00011305724093	0.00014221989541	202
31	32261	0.00010784816614	0.00013244082086	297
32	33206	0.00010535619082	0.00013088931497	201
33	34565	0.00009588473148	0.00012047350200	401
34	35744	0.00008910210070	0.00011072419148	404
35	36473	0.00008644656494	0.00010684106009	251
36	37361	0.00008357913701	0.00010231959073	401
37	38528	0.00008062125611	0.00009768518265	402
38	39398	0.00007839065805	0.00009368624118	401
39	40271	0.00007767033113	0.00009312014441	215
40	41390	0.00007523767020	0.00009076644316	408
41	42518	0.00007234338777	0.00008856459818	408
42	43727	0.00006838162017	0.00008284100093	419
43	44543	0.00006766851877	0.00007953029785	429
44	45341	0.00006744338046	0.00007882070498	206
45	46502	0.00006703096069	0.00007761997099	425
46	47459	0.00006692448064	0.00007752437527	131
47	48401	0.00006659075612	0.00007642383845	401
48	49712	0.00006639326871	0.00007597671646	202
49	51203	0.00006585821820	0.00007568185920	401
50	52466	0.00006417757482	0.00007384091207	447
51	54098	0.00006030735922	0.00006940817934	439
52	55607	0.00005868259393	0.00006742069979	461
53	57395	0.00005781320741	0.00006656009174	474


==> experiments/ST_KnownSol_unif_px1.txt <==
level	ndof	res	error	nrCGiter
0	5	0.04633565645360	0.04426024752271	2
1	153	0.03035468599174	0.03231377142877	7
2	3185	0.01655161155987	0.01660290667565	13
3	57825	0.00849343797931	0.00829961159519	18


==> experiments/ST_KnownSol_unif_px3.txt <==
level	ndof	res	error	nrCGiter
0	125	0.00369354905285	0.00398835324896	24
1	2057	0.00042793195653	0.00042358640962	121
2	34385	0.00005392487540	0.00005884102959	63
3	567713	0.00000675720541	0.00000794607488	256


==> experiments/ST_Lshape_UF_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	20	0.23943962641246	3
1	178	0.21736054759291	7
2	334	0.17955557238261	11
3	742	0.15508830473311	18
4	2522	0.12939836191914	41
5	6707	0.11009107068125	34
6	13231	0.09030467202668	53
7	24410	0.07409413883825	62


==> experiments/ST_Lshape_UF_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	420	0.04307246523288	46
1	824	0.04269419596698	22
2	1739	0.03796560089423	52
3	3895	0.03084541311619	60
4	6297	0.02553926246460	65
5	11484	0.01763840290448	76
6	18496	0.01456041301760	85
7	27763	0.01202720306873	108
8	42111	0.00974779228049	105
9	66282	0.00854460796931	120
10	87653	0.00742685567588	122
11	132254	0.00642317892138	160


==> experiments/ST_Lshape_UF_unif_px1.txt <==
level	ndof	res	nrCGiter
0	20	0.23943962641246	3
1	528	0.14002664107615	11
2	10304	0.07784138470920	16
3	180480	0.04260566353970	21


==> experiments/ST_Lshape_UF_unif_px3.txt <==
level	ndof	res	nrCGiter
0	420	0.04307246523288	46
1	6512	0.01835056189340	55
2	105984	0.01095619724698	39


==> experiments/ST_Lshape_adapt.txt <==
level	ndof	res	nrCGiter
0	425	0.04602135401766	46
1	944	0.04781059586735	23
2	1895	0.03679118046874	53
3	3782	0.02490898145027	70
4	6239	0.02013852145062	71
5	11018	0.01426915920529	80
6	16508	0.01270041196182	83
7	25961	0.01111620158933	77
8	39338	0.00903081569365	100
9	57371	0.00803402129088	96
10	75065	0.00729697873178	93
11	111728	0.00626453011859	130
12	164897	0.00530315491162	142
13	225653	0.00470603590982	177
14	281723	0.00440962148230	134
15	371624	0.00416974922321	201
16	554033	0.00363881514625	201
17	752258	0.00316752436824	201


==> experiments/ST_Lshape_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	25	0.23965342516045	3
1	188	0.21615679215063	7
2	361	0.17630994400646	10
3	776	0.15178795240683	17
4	2547	0.12886763643772	43
5	7067	0.10913440546881	34
6	14105	0.08893358044355	54
7	25409	0.07354261920186	60
8	42357	0.06966315924636	59
9	116139	0.05678096456649	79
10	217552	0.04575846048301	102
11	249495	0.04264791841558	94


==> experiments/ST_Lshape_scaled_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	25	0.23073401792290	0
1	196	0.19030339889624	3
2	434	0.15902927084048	1
3	1500	0.12996000826126	5
4	3680	0.11309208327179	4
5	10608	0.08816683827184	7
6	20792	0.07569614416310	7
7	49719	0.06820134881436	8
8	123776	0.05541443192976	12
9	197353	0.04675601812474	9


==> experiments/ST_Lshape_scaled_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	425	0.03816844645386	102
1	713	0.03599460445571	21
2	1880	0.03035860906274	64
3	3917	0.02279633831339	119
4	6704	0.01757028242451	83
5	10898	0.01351333947437	116
6	16319	0.01209568819324	79
7	27758	0.00978991532442	126
8	42800	0.00847282396603	82
9	63224	0.00762550849612	83
10	86183	0.00650790289524	74
11	138998	0.00556303361229	82
12	194732	0.00478628638785	67
13	266873	0.00438716475927	106


==> experiments/ST_Lshape_scaled_b_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	425	0.11876297293711	14
1	1772	0.03684723980698	131
2	3089	0.03076581416017	24
3	6524	0.02345607069279	46
4	12107	0.01612459565821	65
5	19466	0.01504906933955	27
6	28547	0.01294170544232	53
7	39944	0.01253127995180	8
8	58838	0.01005663290274	53
9	79619	0.00943480679863	11
10	112058	0.00866239433405	26
11	149876	0.00861436401350	8
12	205643	0.00762412339995	42
13	272417	0.00718831209667	8
14	366047	0.00582453580189	54
15	454202	0.00546451995266	9
16	555008	0.00519228252161	24


==> experiments/ST_Lshape_scaled_unif_px1.txt <==
level	ndof	res	nrCGiter
0	25	0.23073401792290	0
1	561	0.13538568525003	3
2	10465	0.07454108014940	8
3	181185	0.04661398734682	4


==> experiments/ST_Lshape_scaled_unif_px3.txt <==
level	ndof	res	nrCGiter
0	425	0.03816844645386	102
1	6545	0.01791994758247	132
2	106145	0.01061898787324	116


==> experiments/ST_Lshape_unif.txt <==
level	ndof	res	nrCGiter
0	425	0.04602135401766	46
1	6545	0.01843719598572	48
2	106145	0.01088044339725	39


==> experiments/ST_Lshape_unif_px1.txt <==
level	ndof	res	nrCGiter
0	25	0.23965342516045	3
1	561	0.13972363183918	11
2	10465	0.07780428999812	16
3	181185	0.04260138698997	21


==> experiments/corrected/ST_Dirac_adapt_noZeros_px1.txt <==
level	ndof	res	nrCGiter
0	5	5.99533201519244	2
1	13	6.09846739573077	4
2	44	6.23984476477295	8
3	64	7.35300456190752	10
4	87	6.20602924856159	13
5	110	4.20002386979387	14
6	134	3.89436225636034	16
7	336	2.30378048656585	18
8	911	1.59828450663954	16
9	1497	1.42586507575436	18
10	3553	1.16347283980937	18
11	9832	0.90899590418055	18
12	28121	0.71759459221393	17
13	77949	0.56216817862843	17
14	215692	0.43909862470705	16


==> experiments/corrected/ST_Dirac_adapt_noZeros_px3.txt <==
level	ndof	res	nrCGiter
0	125	6.08366411396527	22
1	374	6.83182435415431	57
2	623	6.30104693226099	57
3	815	6.29129844360721	63
4	1043	4.33606050726078	48
5	1310	4.01061483472004	59
6	1541	2.14770781104744	47
7	1883	1.51480150905388	48
8	4937	0.53727094346878	21
9	11060	0.30407417834070	30
10	21983	0.13889071591825	11
11	61460	0.09485742461900	10
12	148409	0.05781031320674	7
13	333116	0.03465606964598	4
14	741185	0.02409444994773	2


==> experiments/corrected/ST_Dirac_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	5	5.99533201519244	2
1	13	9.74535375853411	2
2	48	5.58556500851460	5
3	56	7.00008607192674	6
4	79	6.06088226668803	8
5	87	6.27776969793300	9
6	103	6.33341568809240	11
7	118	4.24136119727693	11
8	138	3.94173024950926	11
9	313	2.41879428202118	10
10	497	1.94140897752046	9
11	934	1.58799882215825	8
12	1205	1.50972420640140	8
13	2333	1.31626202285715	8
14	3882	1.18569533701757	8
15	5899	1.05410003204405	7
16	8595	0.94308369791427	7
17	12822	0.86328955134344	8
18	18415	0.81455562768044	7
19	25047	0.76652114546693	8
20	33775	0.70406436727674	8
21	43608	0.66883532412562	7
22	55464	0.63171264975811	7
23	68270	0.60452809299866	7
24	85419	0.57648617061954	6
25	103572	0.54738187424544	6
26	124605	0.52365670681336	6
27	145491	0.49958315817226	7
28	168904	0.48298083841827	7
29	195529	0.47001346280951	7
30	227627	0.45604332164972	7
31	261686	0.43674246586784	8


==> experiments/corrected/ST_Dirac_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	125	6.66147950342971	14
1	374	6.75878273225227	36
2	623	6.65582089796818	28
3	815	6.61443392243909	33
4	1043	4.46161888834328	19
5	1292	4.34757590416395	23
6	1541	2.28817746618338	8
7	1826	2.01983614674851	10
8	2465	0.88400404930434	6
9	4025	0.71735521719048	5
10	4424	0.58168525403975	6
11	7835	0.37536413827049	4
12	9083	0.33157947663745	4
13	9332	0.34676621391184	4
14	9692	0.34050321040341	4
15	9998	0.32260730091981	5
16	10514	0.29660373782540	5
17	11324	0.27399456201053	5
18	12596	0.25962801909743	6
19	14279	0.23245427384133	5
20	14798	0.22633431207739	5
21	15347	0.23049208578757	5
22	15938	0.23455274819564	5
23	16982	0.23508428769290	5
24	19136	0.23218355722176	5
25	20999	0.23839361881678	4
26	22670	0.21594521456920	4
27	23192	0.22043303563764	4
28	24629	0.20100906920309	6
29	25712	0.19821504226305	6
30	26831	0.19032163630980	7
31	28694	0.19090414355798	7
32	29597	0.18614000442148	8
33	32360	0.18003884002334	7
34	33701	0.18000078534751	7
35	35372	0.17284744114520	7
36	36884	0.17301976426641	7
37	38096	0.15982819693944	9
38	38789	0.15568060081107	9
39	39980	0.15329418037748	9
40	41567	0.14905626899194	9
41	43337	0.14727360114218	9
42	45014	0.14578867240794	8
43	46892	0.12839128709407	8
44	48674	0.12918011705149	8
45	49961	0.12879327338004	8
46	51485	0.12508454154626	8
47	52721	0.12454805203130	8
48	54299	0.11971615421445	7
49	55220	0.11583421888465	8
50	56378	0.11326331513255	8
51	57458	0.10758723620712	8
52	58148	0.10671041202273	8
53	58850	0.10603225127888	8
54	59981	0.10613331152225	8
55	61076	0.10634654180954	8
56	62072	0.10593731523208	8
57	63404	0.10615868211150	8
58	64184	0.10655853100722	8
59	65507	0.10694543729570	8
60	66428	0.10783594486623	8
61	67868	0.10307114336355	8
62	68750	0.10335127974626	8
63	69848	0.10155061133268	8
64	71195	0.10187153431161	8
65	72569	0.09885140074724	9
66	73637	0.09883445982445	9
67	75176	0.09879077083633	9
68	76841	0.09895093400888	9
69	78107	0.09906697790638	9
70	79016	0.09837448375215	9
71	81215	0.09501782518904	9
72	81854	0.09563663963858	9
73	83531	0.08978689625257	11
74	85046	0.09394011420224	9
75	86003	0.09102731316854	9
76	88025	0.08709899517686	9
77	88628	0.08750461284108	9
78	89861	0.08741698748808	9
79	90848	0.08761475157094	9
80	92780	0.08219733737544	11
81	93749	0.08233821076988	11
82	94766	0.08245449140411	11
83	95804	0.08266536132934	11
84	97181	0.08219827396344	11
85	98555	0.08239497652344	11
86	100574	0.08147197880442	11
87	101579	0.08229598701476	11
88	103214	0.07972723506676	11
89	104180	0.08015686635223	11
90	106208	0.07745863894881	11
91	107063	0.07790447881466	11
92	108401	0.07808471435274	11
93	109457	0.07713944807511	11
94	110381	0.07731146750167	11
95	111917	0.07505846751926	11
96	112892	0.07320537329645	11
97	114518	0.07260959980629	11
98	115118	0.07285383748722	11
99	116693	0.06755106133840	11


==> experiments/corrected/ST_Dirac_unif_px1.txt <==
level	ndof	res	nrCGiter
0	5	5.99533201519244	2
1	153	5.66867984700940	3
2	3185	6.23138690401580	5
3	57825	4.09481040394531	6


==> experiments/corrected/ST_Dirac_unif_px3.txt <==
level	ndof	res	nrCGiter
0	125	6.66147950342971	14
1	2057	6.49250813999939	27
2	34385	4.48166505182833	19
3	567713	2.27310877995847	5


==> experiments/corrected/ST_InitOne_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	5	0.85456960632591	3
1	13	0.83873212929576	4
2	40	0.65456576571023	6
3	84	0.59162403667406	8
4	172	0.50375254137825	12
5	409	0.42326270555277	16
6	680	0.37159668112041	19
7	1220	0.31087202653268	25
8	2620	0.26710915387317	30
9	4890	0.23591114063457	30
10	9753	0.19998176313329	38
11	20559	0.15769065327046	48
12	38067	0.13252282690371	53
13	70686	0.11761049730547	51
14	141961	0.09607150463212	61
15	224714	0.08491994644515	63


==> experiments/corrected/ST_InitOne_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	125	0.67596741816608	14
1	356	0.61065051344616	32
2	623	0.45330482645554	31
3	1025	0.41185609036798	25
4	1595	0.34634833169170	33
5	2837	0.29075009535502	33
6	4415	0.24881059372778	35
7	7067	0.20880757740248	41
8	11654	0.17392554619404	49
9	16466	0.15150493526771	50
10	28391	0.12480449362023	71
11	38138	0.10650486103492	83
12	68405	0.08458174602976	95
13	93524	0.07484859961678	113
14	161765	0.05961181432959	116
15	257048	0.04968496296333	152
16	366032	0.04187643138765	127
17	623837	0.03260643710574	181
18	801752	0.02889419692750	145


==> experiments/corrected/ST_InitOne_scaled_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	5	0.82873405579867	1
1	13	0.81652726871335	1
2	40	0.65302241061704	3
3	88	0.58220652412289	2
4	172	0.49509500505005	3
5	430	0.39234038648199	4
6	688	0.36036874466303	4
7	1264	0.30992907152087	4
8	2629	0.25945058635059	6
9	5469	0.22514501048446	5
10	10526	0.18989901408539	7
11	21382	0.15361978860760	9
12	40464	0.12900177041130	10
13	79909	0.11546269135235	8
14	148912	0.09601239411939	10
15	254817	0.08110970534662	11


==> experiments/corrected/ST_InitOne_scaled_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	125	0.64791897567793	19
1	374	0.54739837052583	54
2	623	0.43496923522438	65
3	1082	0.38332045523235	30
4	1673	0.33305125266540	62
5	2933	0.27808350406724	62
6	5006	0.23085511321507	66
7	7205	0.20006229889987	56
8	12044	0.16643656814934	69
9	16889	0.14359502235559	56
10	29684	0.11759322685845	69
11	39668	0.10248228365295	55
12	73082	0.07800862684080	94
13	122348	0.06240913777438	95
14	164930	0.05443345306380	62
15	297344	0.04295085339365	98
16	393275	0.03709692363937	81
17	694376	0.02879620028736	100


==> experiments/corrected/ST_InitOne_unif_px1.txt <==
level	ndof	res	nrCGiter
0	5	0.85456960632591	3
1	153	0.62082000868026	6
2	3185	0.44656277236285	14
3	57825	0.31507327730609	19
4	985025	0.22190147666790	23


==> experiments/corrected/ST_InitOne_unif_px3.txt <==
level	ndof	res	nrCGiter
0	125	0.67596741816608	14
1	2057	0.45744802386080	30
2	34385	0.31993100740704	38
3	567713	0.22452390438893	42


==> experiments/corrected/ST_KnownSol_adapt_px1.txt <==
level	ndof	res	error	nrCGiter
0	5	0.04633565645360	0.04426024752271	2
1	40	0.03869201600368	0.03625352680653	4
2	75	0.03366060526704	0.03337524838440	4
3	220	0.02770499473316	0.02954103143039	7
4	648	0.02534557174968	0.02854580139893	9
5	1324	0.02152565652841	0.02560965428125	15
6	2526	0.01783786780474	0.01911913007894	19
7	4708	0.01608609847013	0.01599841439657	23
8	11701	0.01322606673122	0.01297731108404	29
9	27838	0.01020276250177	0.00991165592191	34
10	39028	0.00926775487893	0.00881903824279	31
11	45719	0.00911637421328	0.00839250062486	28
12	79159	0.00830258395140	0.00762428004699	35
13	160556	0.00719062732671	0.00669856875806	39


==> experiments/corrected/ST_KnownSol_adapt_px_3.txt <==
level	ndof	res	error	nrCGiter
0	125	0.00369354905285	0.00398835324896	24
1	584	0.00244870427555	0.00232169690102	34
2	965	0.00160919625945	0.00184306354809	30
3	1367	0.00088731748045	0.00094088394137	34
4	1601	0.00065499692577	0.00063069526360	30
5	2156	0.00042662916534	0.00041753932319	32
6	2468	0.00042428475424	0.00041733504414	4
7	2780	0.00042168491988	0.00041710951297	4
8	3131	0.00041852579002	0.00041830317044	8
9	3560	0.00041580194294	0.00041847926905	5
10	4580	0.00039973995612	0.00041057387171	19
11	5666	0.00038201617009	0.00039486974892	21
12	6773	0.00036651499043	0.00038384111460	22
13	8090	0.00035051025635	0.00037104276370	26
14	9209	0.00033900742376	0.00036213997685	27
15	10541	0.00032661962732	0.00035175734544	33
16	11966	0.00031546404674	0.00034239300208	35
17	14186	0.00028717140728	0.00031532361439	66
18	16286	0.00026609005505	0.00029083475810	79
19	18857	0.00023055108219	0.00025152933293	84
20	20732	0.00021098191185	0.00023544450695	90
21	22304	0.00019265314333	0.00021976018408	100
22	24356	0.00016918899518	0.00019072603655	116
23	25733	0.00015762100569	0.00017889789626	113
24	27164	0.00014286337489	0.00015438790997	121
25	28595	0.00013204050596	0.00014594118964	107
26	29966	0.00011717374921	0.00012644969257	139
27	31577	0.00010780771305	0.00011819657724	119
28	32672	0.00010057942311	0.00010974518445	143
29	34205	0.00008865051904	0.00009589133197	159
30	35435	0.00008139653511	0.00008639913060	174
31	36908	0.00007482974350	0.00008013159784	147
32	38009	0.00007053025338	0.00007380234877	166
33	39320	0.00006539573835	0.00006750168436	180
34	40151	0.00006533983603	0.00006748287035	18
35	41123	0.00006523423925	0.00006746297885	46
36	42125	0.00006514643126	0.00006744672473	47
37	43031	0.00006508432074	0.00006742522347	27
38	43991	0.00006500088764	0.00006744316517	49
39	45110	0.00006490169774	0.00006744838259	57
40	46184	0.00006480567046	0.00006745760317	63
41	47384	0.00006442412650	0.00006777625997	121
42	48971	0.00006108086260	0.00006459804126	261
43	50708	0.00005771749703	0.00006013569565	314
44	52076	0.00005643787774	0.00005873224699	201
45	53249	0.00005634267971	0.00005870258806	72
46	54398	0.00005625754659	0.00005870159229	75
47	55574	0.00005616472225	0.00005869610491	83
48	56903	0.00005605749512	0.00005873397992	122
49	58226	0.00005595435415	0.00005872360361	95
50	59615	0.00005583111730	0.00005874327183	134
51	61244	0.00005570488346	0.00005873693864	131
52	62564	0.00005562099412	0.00005875862922	117
53	64850	0.00005374470856	0.00005716919337	339
54	67124	0.00005133736400	0.00005423189638	426
55	69536	0.00005107748103	0.00005402683709	193
56	71633	0.00005086609838	0.00005389373377	182
57	74267	0.00005057674532	0.00005365270719	201
58	77396	0.00005020994240	0.00005329714668	206
59	81023	0.00004973023098	0.00005283197285	358
60	84416	0.00004933084889	0.00005244931234	399
61	88595	0.00004884510404	0.00005187397315	399
62	92363	0.00004840745951	0.00005143281021	343
63	95618	0.00004805115700	0.00005109740759	252
64	98813	0.00004767878000	0.00005074260926	401
65	102200	0.00004728084977	0.00005030943415	400
66	105944	0.00004686045423	0.00004985684811	401
67	110633	0.00004632289449	0.00004928984919	401
68	115097	0.00004581259720	0.00004872006855	401
69	119072	0.00004538394014	0.00004824169735	401
70	122825	0.00004496001320	0.00004779540711	423
71	127151	0.00004449533211	0.00004730736886	401
72	131531	0.00004408304681	0.00004691003528	427
73	135077	0.00004370738655	0.00004663527585	401
74	139493	0.00004326373655	0.00004620002839	431


==> experiments/corrected/ST_KnownSol_unif_px1.txt <==
level	ndof	res	error	nrCGiter
0	5	0.04633565645360	0.04426024752271	2
1	153	0.03032319552727	0.03227734833298	7
2	3185	0.01654478243276	0.01662115126867	11
3	57825	0.00848655496365	0.00829469391061	15


==> experiments/corrected/ST_KnownSol_unif_px_3.txt <==
level	ndof	res	error	nrCGiter
0	125	0.00369354905285	0.00398835324896	24
1	2057	0.00042762477573	0.00042307893872	70
2	34385	0.00005189016147	0.00005124557595	61
3	567713	0.00000637991303	0.00000631952610	64


==> experiments/corrected/ST_Lshape_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	25	0.23965342516045	3
1	188	0.21579629818820	7
2	361	0.17482936214285	13
3	765	0.14126873255268	19
4	1845	0.12518808913356	17
5	7099	0.09916833381943	24
6	11982	0.07996934540155	28
7	18202	0.07340116885007	26
8	35452	0.06972719643741	27
9	104662	0.05445424079067	38
10	207646	0.04242931677658	42
11	241382	0.04107184385331	35


==> experiments/corrected/ST_Lshape_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	425	0.04602135401766	46
1	944	0.04780733955622	23
2	1895	0.03651556672243	39
3	3764	0.02160247786495	59
4	5273	0.01897822978288	30
5	8453	0.01414300835558	49
6	13478	0.01258279266322	50
7	19835	0.01150310153623	62
8	31898	0.00938497564407	86
9	50291	0.00805047745190	88
10	67190	0.00734002321384	86
11	97175	0.00627844189705	97
12	147872	0.00518773199743	127
13	201305	0.00462491361747	127
14	254993	0.00429122107188	116
15	331334	0.00413675629992	113
16	459440	0.00397228108765	121
17	694271	0.00328407649847	180
18	878225	0.00291130861974	184


==> experiments/corrected/ST_Lshape_scaled_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	25	0.23073401792290	0
1	196	0.19030339889624	3
2	434	0.14802036322056	4
3	1348	0.12584545801220	4
4	3756	0.10680472526766	7
5	10687	0.08245082696354	5
6	23434	0.07170381132515	9
7	46128	0.06791950025102	4
8	126845	0.04984370877941	17
9	195175	0.04259172032192	9


==> experiments/corrected/ST_Lshape_scaled_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	425	0.03816844645386	102
1	713	0.03586710869868	26
2	1862	0.03038652713051	61
3	3995	0.02065972948216	119
4	6299	0.01586276095637	48
5	9161	0.01296894883364	58
6	13967	0.01152357277763	49
7	23837	0.01051139756312	58
8	39512	0.00864997135631	67
9	58613	0.00769102187089	77
10	82910	0.00622745275248	87
11	119861	0.00550953201484	49
12	174833	0.00476607779961	73
13	240191	0.00430957772380	34
14	323021	0.00400912985946	77
15	500504	0.00354526355318	36
16	698822	0.00312265418616	65


==> experiments/corrected/ST_Lshape_scaled_unif_px1.txt <==
level	ndof	res	nrCGiter
0	25	0.23073401792290	0
1	561	0.13517432193586	3
2	10465	0.07419775056058	8
3	181185	0.04617814465385	4


==> experiments/corrected/ST_Lshape_scaled_unif_px3.txt <==
level	ndof	res	nrCGiter
0	425	0.03816844645386	102
1	6545	0.01784547793987	132
2	106145	0.01060045951888	111


==> experiments/corrected/ST_Lshape_unif_px1.txt <==
level	ndof	res	nrCGiter
0	25	0.23965342516045	3
1	561	0.13956468458636	11
2	10465	0.07774248330042	16
3	181185	0.04258163882209	20


==> experiments/corrected/ST_Lshape_unif_px3.txt <==
level	ndof	res	nrCGiter
0	425	0.04602135401766	46
1	6545	0.01838943115895	48
2	106145	0.01086662048318	38


==> experiments/corrected/TestAbs/ST_Dirac_adapt_abs_px1.txt <==
level	ndof	res	nrCGiter
0	5	5.99533201519244	2
1	13	9.74535375853411	2
2	52	5.69168676152999	5
3	102	6.12077105402265	6
4	129	4.23693022089998	6
5	153	3.91409630074709	7
6	336	2.34152416499379	5
7	868	1.66513801336157	4
8	1808	1.34958042904798	5
9	4513	1.09936321608074	4
10	13901	0.86029615804343	3
11	42347	0.64511284530361	4
12	122929	0.51373451861129	2
13	365300	0.41838609142801	1


==> experiments/corrected/TestAbs/ST_Dirac_adapt_abs_px3.txt <==
level	ndof	res	nrCGiter
0	125	6.08366411396527	22
1	374	6.83182435415431	57
2	662	6.33169438721494	59
3	890	6.25815338862729	67
4	1178	4.21596077591912	54
5	1424	3.89312321175142	59
6	1751	1.87223668699887	50
7	3815	0.54660769227153	19
8	10403	0.23251676457002	16
9	22010	0.13144397599884	11
10	53996	0.08691199714284	8
11	135500	0.04961003230447	5
12	346559	0.02967058314377	3
13	775334	0.02047328367009	1


==> experiments/corrected/TestAbs/ST_KnownSol_adapt_Abs_px_3.txt <==
level	ndof	res	error	nrCGiter
0	125	0.00369354905285	0.00398835324896	24
1	584	0.00244870427555	0.00232169690102	34
2	1082	0.00137517539234	0.00135730464482	31
3	2957	0.00042366433062	0.00042157345782	58
4	7304	0.00034597547340	0.00037093018608	23
5	30200	0.00016327381115	0.00018703818095	58
6	65396	0.00006919982278	0.00007456605219	76
7	209342	0.00003842414405	0.00004120444134	80
8	639476	0.00001993148057	0.00002221227883	102


==> experiments/corrected/TestAbs/ST_Lshape_Abs_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	25	0.23965342516045	3
1	188	0.21579629818820	7
2	367	0.17358063820608	11
3	898	0.13973403208207	17
4	3165	0.11602054372822	18
5	11295	0.07940121186172	27
6	28461	0.06648280452047	27
7	116346	0.05093213750603	31
8	296172	0.03999136692187	34


==> experiments/new/ST_Dirac_adapt_MinMinBulk_px1.txt <==
level	ndof	res	nrCGiter
0	5	5.89406056589245	2
1	13	5.91719785085171	4
2	117	6.62487988775685	9
3	1875	5.96642984611851	13
4	21605	3.79179343915694	16
5	176825	1.69503651834064	17


==> experiments/new/ST_Dirac_adapt_MinMinBulk_px3.txt <==
level	ndof	res	nrCGiter
0	125	6.30032306506286	21
1	374	6.98734940627184	55
2	2525	6.23645509680120	71
3	24110	3.94658627056385	69
4	226175	1.70517228652360	53


==> experiments/new/ST_Dirac_adapt_noZeros_px1.txt <==
level	ndof	res	nrCGiter
0	5	5.89406056589245	2
1	13	5.91719785085171	4
2	44	6.17317426090856	8
3	64	7.27894056092332	10
4	87	6.13189929222619	13
5	110	4.09562684290555	15
6	134	3.78144803804881	17
7	336	2.16036284389353	19
8	876	1.44052975363558	18
9	1444	1.30478359651880	19
10	3570	1.06502876702013	18
11	10092	0.82463377546659	18
12	27893	0.66296409803107	17
13	77093	0.51984097105730	17
14	207929	0.41028668810905	15


==> experiments/new/ST_Dirac_adapt_noZeros_px3.txt <==
level	ndof	res	nrCGiter
0	125	6.30032306506286	21
1	374	6.98734940627184	55
2	584	6.45236358839179	50
3	833	6.34788705793545	61
4	1043	4.36299664876124	43
5	1310	3.96432446182860	56
6	1598	1.93045637732992	47
7	1961	0.74556146006842	27
8	4949	0.53112140021028	21
9	12554	0.19687908389194	16
10	28121	0.14513555206293	13
11	56039	0.09607273356013	10
12	137144	0.05780426613632	6
13	303629	0.03715076793951	4
14	603860	0.02850575772008	2


==> experiments/new/ST_Dirac_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	5	5.89406056589245	2
1	13	5.91719785085171	4
2	40	5.87558684523376	7
3	48	6.49892940319215	9
4	64	7.40022948260388	12
5	75	6.14527142274956	13
6	91	6.19999592976762	16
7	110	4.06606255198534	18
8	122	4.01899353174286	20
9	134	3.85792153758023	23
10	313	2.25363007329004	26
11	486	1.78649290686035	23
12	916	1.41945192741603	23
13	1169	1.34283307907918	24
14	1795	1.23614804403522	25
15	2630	1.16571385552995	25
16	4247	1.01078689501747	26
17	5766	0.94037800351398	27
18	8865	0.84779142057398	28
19	12871	0.77950744718408	28
20	17579	0.72383798815165	30
21	21939	0.70602900418229	30
22	27914	0.67044444689372	32
23	35411	0.62441819182928	33
24	43897	0.59090766559723	34
25	53305	0.56878776689027	35
26	64724	0.53875688594478	35
27	76055	0.51812552093499	36
28	88162	0.50047802271147	37
29	102670	0.47735970494014	38
30	118618	0.45810886334301	38
31	134548	0.44555825567144	38
32	150982	0.43346499652039	40
33	169299	0.42347382552875	41
34	187539	0.41357953799350	42


==> experiments/new/ST_Dirac_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	125	6.30032306506286	21
1	374	6.98734940627184	55
2	506	7.40373026445207	56
3	662	6.56077515753431	55
4	890	6.29846393823907	60
5	1043	4.36295100297602	48
6	1292	4.06268594499920	60
7	1541	2.01647997767193	47
8	1826	1.65728647002872	50
9	2849	0.66012648736773	32
10	3881	0.54305012902193	26
11	4244	0.46293062186505	32
12	5489	0.41283528778680	37
13	7688	0.37355411877543	41
14	8153	0.25023276960639	27
15	9266	0.21780889454139	23
16	9362	0.21491126285409	29
17	9476	0.21185849076517	31
18	9590	0.21195887608127	32
19	9668	0.20806572419010	36
20	9818	0.20338739273434	39
21	9914	0.20154825265243	42
22	10010	0.19994054456169	44
23	10124	0.19554221174466	53
24	10403	0.19421396370005	55
25	10538	0.19353295718209	58
26	10748	0.19037152423414	63
27	11498	0.17981698733191	56
28	12350	0.16999142885479	60
29	12446	0.17001486507573	64
30	12524	0.17065279165131	65
31	12620	0.17053382700796	70
32	12734	0.17085545400405	72
33	13217	0.16278723067105	75
34	13895	0.15345673868538	75
35	13973	0.15319749674371	77
36	14105	0.15239580981822	76
37	14423	0.15017329712550	85
38	14519	0.15064696334856	86
39	14633	0.15024373302210	90
40	14729	0.15072275958959	89
41	14825	0.15030859936551	97
42	14921	0.15010691487811	104
43	14999	0.15056650029617	104
44	15113	0.15053418451727	108
45	15353	0.15004742812650	109
46	15506	0.14981571524800	115
47	15656	0.14976150455947	118
48	15878	0.14916100786411	121
49	16028	0.14810229870420	123
50	16223	0.14763436317265	124
51	16916	0.14544161929279	130
52	17051	0.14334267392448	136
53	17165	0.14405068193439	133
54	17738	0.14241972400977	141
55	18311	0.14071843536296	144
56	18884	0.13932404650622	149
57	18980	0.13973871576230	146
58	19094	0.13957459205871	157
59	19172	0.13997167186703	157
60	19268	0.14011167423741	161
61	19346	0.14003022681183	169
62	19460	0.14014566146311	173
63	19574	0.14027176239235	175
64	20027	0.13932747064723	180
65	20105	0.13976921230732	187
66	20183	0.13982879493931	202
67	20534	0.14002463900850	191
68	20786	0.13666783367789	213
69	20864	0.13715662826699	209
70	21026	0.13740744499664	208
71	21188	0.13737886202336	212
72	21557	0.13643489809151	227
73	21893	0.13654624614845	213
74	22025	0.13591272276936	234
75	22157	0.13532786722559	255
76	22289	0.13561452549811	247
77	22421	0.13343056766074	245
78	22535	0.12885672314737	244
79	22649	0.12475897943115	250
80	23186	0.12250498619542	255
81	23435	0.12112223806525	253
82	23549	0.12119617112155	256
83	23681	0.12047320751402	289
84	23756	0.12029700755965	300
85	23870	0.12056267294989	298
86	24464	0.12079001547701	272
87	24578	0.11835686115154	307
88	24692	0.11606001390855	262
89	24902	0.11402169448016	312
90	24932	0.11409683214530	315
91	24962	0.11442559498967	312
92	25040	0.11461078386308	308
93	25118	0.11430643318418	330
94	25196	0.11493617251124	310
95	25274	0.11477091312795	324
96	25505	0.11266902149761	358
97	25574	0.11350471459193	325
98	25748	0.11162083240532	366
99	26006	0.11059817718930	354
100	26093	0.11073939108606	352


==> experiments/new/ST_Dirac_unif_px1.txt <==
level	ndof	res	nrCGiter
0	5	5.89406056589245	2
1	153	5.58955527774495	6
2	3185	6.03023272433359	10
3	57825	3.94083205227827	12


==> experiments/new/ST_Dirac_unif_px3.txt <==
level	ndof	res	nrCGiter
0	125	6.30032306506286	21
1	2057	6.45159731822699	54
2	34385	4.35902535165414	47
3	567713	2.01878361568486	39


==> experiments/new/ST_InitOne_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	5	0.83109236626065	3
1	13	0.82018416496762	4
2	40	0.63005710902744	6
3	84	0.56415756793993	8
4	168	0.47606871739396	12
5	395	0.38517049342752	17
6	589	0.36356326558323	15
7	1146	0.29204794342505	30
8	2282	0.25286440920298	32
9	4127	0.23432035782502	28
10	7637	0.19496026587470	50
11	16348	0.15627209992903	57
12	27371	0.13399206803812	54
13	46943	0.11834434306883	60
14	93542	0.10051187163694	66
15	157786	0.08585902329568	70


==> experiments/new/ST_InitOne_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	125	0.67226538785088	12
1	356	0.60610011814051	29
2	623	0.44857414879127	33
3	1025	0.40542032444550	25
4	1595	0.34283394924042	33
5	2837	0.28707580894364	36
6	4586	0.24311611689976	38
7	7142	0.20581041073824	42
8	11903	0.17131922345975	51
9	16694	0.14975459957786	55
10	29507	0.11887267662733	78
11	38765	0.10605630355076	73
12	69119	0.08317220947009	100
13	96374	0.07322517006880	115
14	163004	0.05889050884372	119
15	270815	0.04808563052186	154
16	370550	0.04150664389002	130
17	637748	0.03200487363733	184


==> experiments/new/ST_InitOne_scaled_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	5	0.80171560373457	1
1	13	0.79423428137383	1
2	40	0.62809364541225	3
3	84	0.55527773233149	2
4	160	0.46633398587483	3
5	360	0.38549999512164	4
6	569	0.35727853700698	4
7	1092	0.28977036442637	6
8	2231	0.24544763225159	6
9	4109	0.22384034758418	5
10	7710	0.18945408079044	8
11	15563	0.15285167971014	10
12	29175	0.13047099142269	10
13	51935	0.11478298407084	9
14	100373	0.09691495370250	11
15	161290	0.08459633374882	11


==> experiments/new/ST_InitOne_scaled_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	125	0.63848285219530	17
1	374	0.54309172245525	50
2	623	0.43079924218607	63
3	1025	0.38260133197454	28
4	1595	0.33193217649727	56
5	2837	0.27675683297913	60
6	4454	0.23789891690555	58
7	7106	0.19917622632616	58
8	11810	0.16586487229882	65
9	16661	0.14351579669603	56
10	29546	0.11733232262534	68
11	39146	0.10300479629012	47
12	72413	0.07723009996664	95
13	114749	0.06353492172840	90
14	163406	0.05409733562057	59
15	291254	0.04295124903387	97
16	379409	0.03716020004003	71
17	687383	0.02867043991324	97


==> experiments/new/ST_InitOne_scaled_unif_px1.txt <==
level	ndof	res	nrCGiter
0	5	0.80171560373457	1
1	153	0.62060681959142	2
2	3185	0.44324779276698	3
3	57825	0.31395706599700	4


==> experiments/new/ST_InitOne_unif_px1.txt <==
level	ndof	res	nrCGiter
0	5	0.83109236626065	3
1	153	0.60528698730184	6
2	3185	0.43725767163348	14
3	57825	0.30906878440932	19


==> experiments/new/ST_InitOne_unif_px3.txt <==
level	ndof	res	nrCGiter
0	125	0.67226538785088	12
1	2057	0.45122004270048	39
2	34385	0.31518904472223	44
3	567713	0.22084398758256	48


==> experiments/new/ST_KnownSol_adapt_MinMinBulk_px_1.txt <==
level	ndof	res	error	nrCGiter
0	5	0.04633565645360	0.04426024752271	2
1	40	0.03869201600368	0.03625352680653	4
2	110	0.03081665708023	0.03244303430114	5
3	664	0.02523269356293	0.02873113753750	11
4	4342	0.01726592866879	0.01928855569019	18
5	40799	0.01067232835172	0.01077545541105	22


==> experiments/new/ST_KnownSol_adapt_MinMinBulk_px_3.txt <==
level	ndof	res	error	nrCGiter
0	125	0.00471921697008	0.00551962315230	24
1	584	0.00318009408052	0.00339233523364	29
2	1577	0.00083231057505	0.00087686377297	41
3	9047	0.00044055494933	0.00051309661362	47
4	83717	0.00006495955652	0.00007542392469	94


==> experiments/new/ST_KnownSol_adapt_noZero_px_3.txt <==
level	ndof	res	error	nrCGiter
0	125	0.00471921697008	0.00551962315230	24
1	584	0.00318009408052	0.00339233523364	29
2	1043	0.00180253144671	0.00189180841445	33
3	1502	0.00083136956337	0.00087437610676	34
4	3296	0.00052974274241	0.00056087298742	39
5	8666	0.00044769971881	0.00053501265351	26
6	20690	0.00034538135703	0.00044380900403	42
7	41354	0.00018030438848	0.00025082136678	61
8	72095	0.00007635351826	0.00008680021177	88
9	161996	0.00005331654873	0.00006087161358	77
10	374105	0.00003576856780	0.00004248296838	91


==> experiments/new/ST_KnownSol_adapt_px_1.txt <==
level	ndof	res	error	nrCGiter
0	5	0.04633565645360	0.04426024752271	2
1	40	0.03869201600368	0.03625352680653	4
2	75	0.03366060526704	0.03337524838440	4
3	220	0.02770499473316	0.02954103143039	7
4	648	0.02534557174968	0.02854580139893	9
5	1324	0.02152565652841	0.02560965428125	15
6	2526	0.01783786780474	0.01911913007894	19
7	4708	0.01608609847013	0.01599841439657	23
8	11701	0.01322606673122	0.01297731108404	29
9	27838	0.01020276250177	0.00991165592191	34
10	39028	0.00926775487893	0.00881903824279	31
11	45719	0.00911637421328	0.00839250062486	28
12	79159	0.00830258395140	0.00762428004699	35
13	160556	0.00719062732671	0.00669856875806	39


==> experiments/new/ST_KnownSol_adapt_px_3.txt <==
level	ndof	res	error	nrCGiter
0	125	0.00471921697008	0.00551962315230	24
1	584	0.00318009408052	0.00339233523364	29
2	965	0.00205265378495	0.00252909479382	29
3	1292	0.00135209364129	0.00162173245659	32
4	1619	0.00077041570373	0.00087385934991	39
5	2117	0.00053896327203	0.00056819685422	32
6	2381	0.00053663018787	0.00056554010664	6
7	2681	0.00053441978499	0.00056296893801	6
8	2954	0.00053218504467	0.00056110114212	7
9	3305	0.00052969519752	0.00055898768464	7
10	3734	0.00052727799718	0.00055731200794	8
11	4649	0.00051095604149	0.00055282914612	16
12	5690	0.00049029677766	0.00054370188175	19
13	6731	0.00047040048975	0.00053698788984	21
14	7934	0.00044870052663	0.00053001375229	23
15	9092	0.00043257646609	0.00052657175643	32
16	10328	0.00041936000080	0.00052251609829	29
17	11813	0.00040527425718	0.00051771687351	45
18	13760	0.00037876416308	0.00049053880890	62
19	16247	0.00033506644861	0.00043515582733	77
20	18572	0.00030040393884	0.00039257591351	95
21	20552	0.00027021552331	0.00035724932890	89
22	22925	0.00024027448693	0.00031484364857	110
23	25616	0.00020750561393	0.00027568690866	121
24	27656	0.00018078466806	0.00023263142295	118
25	29225	0.00016362702572	0.00020870300532	131
26	30740	0.00015572266487	0.00020446630202	98
27	32750	0.00013275947422	0.00016849640979	147
28	34724	0.00011417008255	0.00014236408737	157
29	36611	0.00010180446817	0.00012555106771	151
30	37871	0.00009551716006	0.00011568512937	140
31	38759	0.00009342265123	0.00011216998718	122
32	39698	0.00009331905319	0.00011209638157	34
33	40751	0.00009320584770	0.00011200358713	38
34	41927	0.00009302472866	0.00011188912076	48
35	43370	0.00009012894724	0.00010792448637	153
36	45401	0.00008066204468	0.00009258478473	203
37	46565	0.00008046446060	0.00009243378461	67
38	47594	0.00008033717163	0.00009232383562	55
39	48806	0.00008020483935	0.00009223748282	60
40	50405	0.00007858212062	0.00009164199618	134
41	51551	0.00007846756672	0.00009158579133	61
42	52940	0.00007830880773	0.00009149385717	84
43	54143	0.00007820699685	0.00009142632969	62
44	55880	0.00007457375979	0.00008656130238	202
45	57653	0.00006935401899	0.00007723824597	401
46	58769	0.00006928337835	0.00007717127071	59
47	60074	0.00006916133895	0.00007712706145	84
48	61397	0.00006905993391	0.00007706854452	81
49	62762	0.00006893753193	0.00007700975597	100
50	64082	0.00006884963295	0.00007694914121	81
51	65606	0.00006874946405	0.00007689810132	92
52	67340	0.00006865556280	0.00007684478521	91
53	69704	0.00006736995164	0.00007555442278	212
54	72323	0.00006519517560	0.00007200916680	415
55	75614	0.00006283869299	0.00006813082987	425
56	78530	0.00006240794215	0.00006786603760	202
57	81599	0.00006188733744	0.00006754874396	202
58	84866	0.00006136220009	0.00006715074822	203
59	87929	0.00006085398471	0.00006680185171	357
60	90539	0.00006046108572	0.00006646053663	201
61	93323	0.00006007390900	0.00006619015891	201
62	96245	0.00005963426698	0.00006593704884	202
63	99155	0.00005919752071	0.00006569483924	366
64	102032	0.00005881056444	0.00006545759456	202
65	105113	0.00005836268144	0.00006518447461	399
66	108458	0.00005791246211	0.00006485864513	366
67	111617	0.00005748053792	0.00006460623798	391
68	115025	0.00005704888829	0.00006428496509	399
69	118364	0.00005664769430	0.00006402120495	393
70	121685	0.00005625917183	0.00006375078326	400
71	125792	0.00005573683834	0.00006335860257	401
72	129290	0.00005532951474	0.00006309385222	400
73	132926	0.00005489916297	0.00006277711191	401
74	136601	0.00005447008717	0.00006252746977	400
75	140048	0.00005405817950	0.00006220611200	433
76	144554	0.00005351298710	0.00006180095317	446
77	149063	0.00005303746811	0.00006141780887	440
78	153047	0.00005238251280	0.00006103418256	538
79	157760	0.00005175094707	0.00006055519439	597
80	161336	0.00005137496952	0.00006019108192	539
81	166499	0.00005079605372	0.00005976299114	598
82	170051	0.00005040130806	0.00005943258943	544
83	174119	0.00004986329449	0.00005912501370	602
84	178430	0.00004774045592	0.00005590823023	985
85	183509	0.00004656036128	0.00005452256485	1001
86	187445	0.00004610284856	0.00005397644362	727
87	192881	0.00004536399813	0.00005321594713	846
88	198494	0.00004454814454	0.00005230788812	844
89	203279	0.00004393083284	0.00005157150303	837
90	207611	0.00004336989105	0.00005096744670	829
91	213002	0.00004263969463	0.00005000007310	849
92	217127	0.00004217704876	0.00004941058648	847
93	221180	0.00004162096630	0.00004875386274	848
94	226949	0.00004096611349	0.00004801687421	1001
95	231824	0.00004044468339	0.00004751686678	856
96	237485	0.00003983686143	0.00004684627586	1001
97	240884	0.00003945988428	0.00004641278565	854


==> experiments/new/ST_KnownSol_unif_px_1.txt <==
level	ndof	res	error	nrCGiter
0	5	0.04633565645360	0.04426024752271	2
1	153	0.03032319552727	0.03227734833298	7
2	3185	0.01654478243276	0.01662115126867	11
3	57825	0.00848655496365	0.00829469391061	15


==> experiments/new/ST_KnownSol_unif_px_3.txt <==
level	ndof	res	error	nrCGiter
0	125	0.00471921697008	0.00551962315230	24
1	2057	0.00053975022710	0.00056936897938	70
2	34385	0.00006488219454	0.00006693674313	60
3	567713	0.00000794040881	0.00000808274120	61


==> experiments/new/ST_Lshape_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	25	0.20313708582785	3
1	176	0.18995534196709	7
2	321	0.15470720460777	10
3	944	0.12444465325485	21
4	1736	0.11136976678740	17
5	6264	0.09260599634179	25
6	11396	0.07203772992540	28
7	14859	0.06840468759616	28
8	26951	0.06472374976429	27
9	74799	0.05378460966924	34
10	155742	0.04320688371418	42


==> experiments/new/ST_Lshape_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	425	0.05021326924064	42
1	887	0.05009669503080	24
2	2117	0.03621656975319	41
3	3935	0.02577678509695	49
4	5567	0.02126598386503	34
5	9314	0.01579336884921	50
6	14465	0.01401350091858	50
7	26297	0.01253147227679	61
8	46709	0.00977799245185	88
9	64679	0.00879183540381	69
10	93548	0.00736749269952	97
11	174419	0.00578538291853	117
12	232631	0.00516727022850	113
13	306263	0.00481414619952	105
14	446585	0.00468079819302	85
15	816317	0.00356892630522	155


==> experiments/new/ST_Lshape_scaled_adapt_px1.txt <==
level	ndof	res	nrCGiter
0	25	0.19311156584531	0
1	215	0.15972238496187	3
2	489	0.12213603145326	4
3	1584	0.10544942900727	6
4	3804	0.09578553851892	4
5	11067	0.07019677640207	11
6	15107	0.06558184480747	4
7	37284	0.06235058459504	4
8	99980	0.04839563605005	16
9	171303	0.03995445286873	11


==> experiments/new/ST_Lshape_scaled_adapt_px3.txt <==
level	ndof	res	nrCGiter
0	425	0.04315385812006	93
1	713	0.04026112454728	19
2	2108	0.03485410219320	52
3	3956	0.02550943122839	95
4	6038	0.01895248188378	47
5	10157	0.01470079903281	66
6	14972	0.01325032626934	26
7	28688	0.01209439235895	52
8	51272	0.00943137290109	72
9	68654	0.00801942789495	51
10	106598	0.00716972347686	77
11	187112	0.00545212326661	79
12	248930	0.00495812841521	32
13	350435	0.00463559088341	65
14	627992	0.00404082945104	58


==> experiments/new/ST_Lshape_unif_px1.txt <==
level	ndof	res	nrCGiter
0	25	0.20313708582785	3
1	561	0.12379613351003	11
2	10465	0.07038402234370	16
3	181185	0.03907818268085	20


==> experiments/new/ST_Lshape_unif_px3.txt <==
level	ndof	res	nrCGiter
0	425	0.05021326924064	42
1	6545	0.02107590706214	47
2	106145	0.01248643997742	41

